An adaptive stochastic Galerkin tensor train discretization for randomly perturbed domains

A linear PDE problem for randomly perturbed domains is considered in an adaptive Galerkin framework. The perturbation of the domain's boundary is described by a vector valued random field depending on a countable number of random variables in an affine way. The corresponding Karhunen-Lo\`eve expansion is approximated by the pivoted Cholesky decomposition based on a prescribed covariance function. The examined high-dimensional Galerkin system follows from the domain mapping approach, transferring the randomness from the domain to the diffusion coefficient and the forcing. In order to make this computationally feasible, the representation makes use of the modern tensor train format for the implicit compression of the problem. Moreover, an a posteriori error estimator is presented, which allows for the problem-dependent iterative refinement of all discretization parameters and the assessment of the achieved error reduction. The proposed approach is demonstrated in numerical benchmark problems.

==> results/circle_01/err.txt <==
eta_global dofs tt_dofs mean_l2_err mean_l2_err_ip mean_h1_err mean_w11_err sq_mean_l2_err sq_mean_l2_err_ip sq_mean_h1_err sq_mean_w11_err sec_mom_l2_err sec_mom_l2_err_ip sec_mom_h1_err sec_mom_h1_err var_l2_err var_l2_err_ip var_h1_err var_w11_err var_ub_l2_err var_ub_l2_err_ip var_ub_h1_err var_ub_w11_err 
0.873058348136 37 78 0.0277110523652 0.0093662612364 0.156404742902 0.152048585018 0.0868529160851 0.00485412931884 0.350573043784 0.321439731031 0.0868184858166 0.00484657970317 0.35063057919 0.321477598201 0.320798786509 7.54961567559e-06 0.606807394587 0.602152988737 0.173671401902 0.00970070902201 0.701203622975 0.642917329232 
0.822880586784 65 134 0.0219510859701 0.00660886165244 0.130513239251 0.122880848773 0.0697980950392 0.00335529070916 0.310093884747 0.276280921274 0.0697737566683 0.00334925036512 0.310145780985 0.276313343301 0.259898632893 6.04034404838e-06 0.544618999121 0.523463663976 0.139571851708 0.00670454107428 0.620239665732 0.552594264575 
0.623542778869 84 172 0.0169705823838 0.00467331974852 0.108810858302 0.102263050028 0.05258441726 0.00225412223357 0.273091929885 0.239691320285 0.0525468567789 0.00224883774524 0.273090164177 0.239683259049 0.199109182102 5.28448832443e-06 0.44809652616 0.440218184447 0.105131274039 0.00450295997881 0.546182094062 0.479374579334 
0.556040372943 98 200 0.011584396012 0.00360426207004 0.0948407517171 0.0907021494755 0.0355628585022 0.0013478383415 0.237995331738 0.210655379412 0.035542832948 0.00134288782589 0.238011151537 0.210658286523 0.190117036834 4.95051561609e-06 0.438405904191 0.425731405104 0.0711056914502 0.0026907261674 0.476006483275 0.421313665934 
0.491643777346 134 272 0.00942667611627 0.00303112797266 0.0864565085635 0.0829017190036 0.0266102034564 0.000956803401812 0.203304539029 0.18156828331 0.0266030487162 0.000951084241019 0.203343688529 0.181586659542 0.190936109619 5.71916079418e-06 0.386373465641 0.381795022265 0.0532132521726 0.00190788764283 0.406648227559 0.363154942853 
0.436836336559 170 344 0.00865116490603 0.00280990438276 0.0830617643306 0.0793913974894 0.0179604744793 0.000485436661138 0.177669099583 0.163731801108 0.0179475155531 0.000478584969717 0.177677592757 0.163736997654 0.197158076976 6.85169142343e-06 0.360808848687 0.35866302613 0.0359079900324 0.000964021630855 0.35534669234 0.327468798762 
0.383683181948 170 513 0.00856082951685 0.00276400163212 0.0830606477192 0.0793844994921 0.0179660715947 0.000498109908565 0.177686390372 0.163740686577 0.0179637131387 0.000497170384961 0.177702750536 0.16374864223 0.0733346138373 9.39523604943e-07 0.316074751171 0.293728997021 0.0359297847334 0.000995280293526 0.355389140908 0.327489328808 
0.32460269229 251 756 0.00646682868743 0.00208023616448 0.0710796403376 0.0668212551777 0.0150237929894 0.000506928080899 0.162221363098 0.146047289711 0.0150262622217 0.000506699812669 0.162266735594 0.146070392415 0.0438533524565 2.28268231509e-07 0.260064811842 0.243909999283 0.0300500552111 0.00101362789357 0.324488098692 0.292117682126 
0.321345352766 323 972 0.00534221420874 0.00171599634846 0.063985979374 0.0597221020903 0.0122756319241 0.000289573249013 0.147812076945 0.128736096383 0.0122795414357 0.000289442798332 0.14785733517 0.128757020309 0.0388324339865 1.30450682243e-07 0.244144684846 0.22355598486 0.0245551733597 0.000579016047345 0.295669412115 0.257493116692 
0.281764011305 444 1335 0.00450808472708 0.00144836364604 0.0578540571775 0.0532805525125 0.00990940900904 0.000222956907096 0.127568009497 0.110046290788 0.00991347319474 0.000222822775245 0.127611047228 0.110067913924 0.0277394336578 1.34131853497e-07 0.206937355732 0.18773991713 0.0198228822038 0.000445779682341 0.255179056725 0.220114204712 
0.219079441219 585 1758 0.00333528372022 0.00109677167931 0.0491254517954 0.0453041303991 0.00609295034289 6.7782007269e-05 0.097735155823 0.0897683776244 0.00609582924977 6.73510610268e-05 0.097753878512 0.0897799743642 0.0268502149291 4.30946244086e-07 0.182267978601 0.163503834682 0.0121887795927 0.000135133068296 0.195489034335 0.179548351989 
0.253324018869 731 2196 0.00264722161963 0.000908827788774 0.0437593227286 0.0399430794465 0.00477886541297 6.12646401965e-05 0.0878644005896 0.0806155847615 0.00478036821362 6.09955563645e-05 0.0878813484921 0.0806233384938 0.0170861261016 2.6908383378e-07 0.148567061506 0.139484893665 0.00955923362659 0.000122260196561 0.175745749082 0.161238923255 
0.211487611028 1106 3321 0.00198831083766 0.00069502984372 0.0364621430017 0.0332782114216 0.00377809641805 4.51694533274e-05 0.0785230521691 0.0710408042664 0.00377968411686 4.49551134917e-05 0.0785422660733 0.0710489689778 0.0139411469685 2.14339837659e-07 0.13370225792 0.123816532447 0.00755778053492 9.01245668191e-05 0.157065318242 0.142089773244 
0.187650632244 1358 4077 0.00166507181349 0.000597383779976 0.0328594537592 0.0296548425977 0.00333248832193 1.87607147154e-05 0.0732002279104 0.0644883703351 0.00333414210212 1.86072687174e-05 0.0732203829338 0.0644968761873 0.01098485538 1.53445999735e-07 0.121948412674 0.111355121205 0.00666663042404 3.73679834328e-05 0.146420610844 0.128985246522 
0.174601572477 1863 5592 0.00125923441568 0.000459281159555 0.0274092019812 0.025318543437 0.0026393663327 5.29823297947e-06 0.0614720911719 0.054364761245 0.00264094026948 5.17448047492e-06 0.0614873951101 0.0543719175313 0.00779730912459 1.2375250631e-07 0.101519437408 0.092991256876 0.00528030660218 1.04727134544e-05 0.122959486282 0.108736678776 
0.15371099333 2408 7227 0.00113266977948 0.000412475610776 0.0241825607186 0.0221612671505 0.00207819483189 3.19409402767e-05 0.0494597709244 0.045283429803 0.00207987672811 3.20852139453e-05 0.0494689883889 0.0452884711562 0.00716499072776 1.44273670339e-07 0.0902591592335 0.0814125069069 0.00415807155999 6.4026154222e-05 0.0989287593133 0.0905719009592 
0.126464576979 3031 9096 0.000943192625607 0.000354926864056 0.0213890310414 0.0195161671018 0.00165342428298 2.79227845927e-05 0.0439114472615 0.040215674526 0.00165508554178 2.80610391215e-05 0.0439212825613 0.040220222674 0.005911298959 1.38254530467e-07 0.0749470999009 0.0700336344257 0.00330850982476 5.59838237142e-05 0.0878327298228 0.0804358972 
0.113683853073 4306 12921 0.000816803442516 0.0003088944645 0.0179584092059 0.016456697502 0.00146528298064 3.77083130169e-05 0.0389602978459 0.0350939718694 0.00146694236951 3.78321152256e-05 0.0389697895027 0.0350978993275 0.00526170884213 1.23802210805e-07 0.066038935355 0.0611763891233 0.00293222535015 7.55404282425e-05 0.0779300873486 0.0701918711969 
0.101220634539 5264 15795 0.000766825167179 0.000292637689011 0.0160751482171 0.0146389902086 0.00143138045663 4.71053242629e-05 0.0359125845716 0.0316887666486 0.00143283676778 4.72079737448e-05 0.0359219929366 0.0316923408962 0.00437759516159 1.02649483962e-07 0.0603819338106 0.0550623397856 0.00286421722441 9.43132980077e-05 0.0718345775082 0.0633811075448 
0.0887880936791 7128 21387 0.000683580172059 0.000258081964713 0.0136459236186 0.012630571668 0.00125455734622 4.8870171833e-05 0.029441264266 0.0267721951404 0.00125599857435 4.89764415621e-05 0.0294465829411 0.0267745216341 0.00407856389942 1.06269731062e-07 0.0506665180622 0.0466736863327 0.00251055592057 9.78466133951e-05 0.0588878472071 0.0535467167745 
0.0781608518333 9233 27702 0.000661886686183 0.000247498305916 0.0120934612756 0.0110740790633 0.00123328711307 5.66083201971e-05 0.0247072836743 0.0227768839884 0.00123481437155 5.67169055637e-05 0.0247103407116 0.0227783486693 0.00408889732349 1.08585368136e-07 0.0454300395048 0.0409147668911 0.00246810148463 0.000113325225761 0.0494176243859 0.0455552326577 
0.0698394558263 11129 33390 0.000632255452343 0.000238367891148 0.0108668046966 0.00988882211223 0.00118684857141 5.65809035892e-05 0.0224299174096 0.0205637364748 0.00118837481392 5.66862802647e-05 0.0224349934708 0.020565949285 0.00403872618636 1.05376677188e-07 0.0383733761378 0.0357035116274 0.00237522338533 0.000113267183854 0.0448649108805 0.0411296857598 
0.055952863841 15697 47094 0.000594301400282 0.00022262386138 0.00917633603321 0.00839815180989 0.00112607427469 5.75525814785e-05 0.0194964854657 0.017857408403 0.00112757063001 5.76564596461e-05 0.0195008527746 0.0178591838609 0.00402076461005 1.03878169658e-07 0.0331608600225 0.0311186435033 0.00225364490471 0.000115209041125 0.0389973382403 0.0357165922639 
0.0520610820851 19756 59271 0.000564490659932 0.000210858467632 0.00804642056846 0.0073325266308 0.0010931993101 5.790848364e-05 0.0178216251327 0.0160222036882 0.00109460006778 5.80063989361e-05 0.0178258950769 0.0160238392409 0.00382326044692 9.79152983995e-08 0.03009433644 0.0277526139497 0.00218779937788 0.000115914882576 0.0356475202096 0.0320460429291 
0.0429801136262 26696 80091 0.00054610283094 0.000202340521284 0.00683385300703 0.00637529898218 0.00106409009478 5.82269523957e-05 0.0150583689239 0.0138325674766 0.00106552439925 5.83265423361e-05 0.0150611253416 0.0138337765702 0.00376586667437 9.95899420748e-08 0.0259406828289 0.0240247275329 0.00212961449404 0.000116553494732 0.0301194942656 0.0276663440468 
0.0376336648713 35333 106002 0.000571774246089 0.000210246975725 0.00600366332052 0.00552136171494 0.00112932454036 6.40079073044e-05 0.012369959165 0.011590174714 0.00113067805899 6.41056817457e-05 0.012371376963 0.0115908391869 0.0038858357281 9.77744429385e-08 0.0231640116764 0.021047149254 0.00226000259935 0.00012811358905 0.024741336128 0.0231810139009 
0.0338166388154 42521 127566 0.000559175165372 0.000205369549764 0.00538027923926 0.00491700650857 0.0011138165855 6.35340621672e-05 0.0111172593149 0.0103875568368 0.00111514349333 6.36292332059e-05 0.0111193685997 0.0103885074945 0.00387526831606 9.5171040413e-08 0.0197114158238 0.018227214881 0.00222896007883 0.000127163295373 0.0222366279145 0.0207760643313 
0.0311884083899 57338 172017 0.000529602310358 0.000194568263455 0.0045385423085 0.00422555753095 0.00105509647605 6.09598056847e-05 0.00961995378405 0.00908172295213 0.00105658410471 6.10627912395e-05 0.00962193037074 0.00908256713919 0.00398241270244 1.02985555966e-07 0.0169434144188 0.0159750146559 0.00211168058077 0.000122022596924 0.0192418841548 0.0181642900913 
0.0198800931338 75165 225498 0.000525475627483 0.000192651896172 0.00387340684646 0.00358377151181 0.0010540492573 6.1575572999e-05 0.00844060169623 0.00791657513816 0.00105540988319 6.16714734989e-05 0.00844271128527 0.00791742080776 0.00381190977371 9.59004997762e-08 0.0146208232495 0.01382386543 0.00210945914049 0.000123247046498 0.0168833129815 0.0158339959459 
0.0257925142703 75165 300660 0.000520380936305 0.000190596197787 0.00387279195668 0.00358323737404 0.00104421547309 6.09389928152e-05 0.00843952544171 0.00791532695129 0.00104469163438 6.09823769981e-05 0.00844154211691 0.00791606761119 0.00202566918525 4.33841841718e-08 0.0141975411078 0.0134224525169 0.00208890710747 0.000121921369813 0.0168810675586 0.0158313945625 
0.0213906801719 97346 389384 0.000522550351437 0.000190748367115 0.00323312734548 0.00310462247644 0.00105306654127 6.18798507478e-05 0.00707705392024 0.00686706178123 0.00105352346775 6.19233101935e-05 0.00707835666215 0.0068676382547 0.00204631474981 4.34594464209e-08 0.0121671956421 0.0116697795447 0.00210659000902 0.000123803160941 0.0141554105824 0.0137347000359 


==> results/circle_01_uniform/err.txt <==
eta_global dofs tt_dofs mean_l2_err mean_l2_err_ip mean_h1_err mean_w11_err sq_mean_l2_err sq_mean_l2_err_ip sq_mean_h1_err sq_mean_w11_err sec_mom_l2_err sec_mom_l2_err_ip sec_mom_h1_err sec_mom_h1_err var_l2_err var_l2_err_ip var_h1_err var_w11_err var_ub_l2_err var_ub_l2_err_ip var_ub_h1_err var_ub_w11_err 
7.34846922835 37 154 0.0216880914565 0.00333519077389 0.156682500676 0.151530750392 0.099623843591 0.0067568875913 0.356257629365 0.326857534759 0.0985739342706 0.00667805784698 0.356022252187 0.326537665028 0.249839198915 7.88297443249e-05 0.472275227098 0.460986413175 0.198197777862 0.0134349454383 0.712279881553 0.653395199787 
14.6969384567 127 334 0.0113256362286 0.00266000526772 0.0915921413437 0.0872046364515 0.0375286290158 0.00283320539172 0.186726630879 0.170003113185 0.0362093243785 0.0027388429477 0.186672855303 0.169790675915 0.246842711607 9.43624440218e-05 0.372106868266 0.340679633568 0.0737379533943 0.00557204833942 0.373399486182 0.3397937891 
29.3938769134 469 1018 0.0131688251142 0.00465487886284 0.051565955881 0.0468628692569 0.0290324539596 0.00198450532649 0.0970162013239 0.0895384383618 0.0275104412755 0.00187754766177 0.0967837484748 0.0893177765934 0.275190193551 0.000106957664715 0.387129057648 0.359367624234 0.0565428952351 0.00386205298826 0.193799949799 0.178856214955 
58.7877538268 1801 3682 0.0145145446862 0.00537914511648 0.0299285227987 0.0262177336318 0.0291564613744 0.00183348303194 0.0539402851059 0.0516768633518 0.0277151542343 0.00173105689304 0.0534097838553 0.0512571454186 0.257453797321 0.000102426138899 0.338644401061 0.315175577243 0.0568716156087 0.00356453992498 0.107350068961 0.10293400877 
117.575507654 7057 14194 0.0148905807908 0.00557350640573 0.0195566242793 0.0176936477335 0.0292947991643 0.0017972295812 0.0356137379787 0.0353645013493 0.0278457800727 0.00169373897993 0.034732038252 0.0346310721144 0.259432120906 0.000103490601264 0.334258327843 0.311488049158 0.057140579237 0.00349096856113 0.0703457762308 0.0699955734637 


==> results/circle_05/err.txt <==
eta_global dofs tt_dofs mean_l2_err mean_l2_err_ip mean_h1_err mean_w11_err sq_mean_l2_err sq_mean_l2_err_ip sq_mean_h1_err sq_mean_w11_err sec_mom_l2_err sec_mom_l2_err_ip sec_mom_h1_err sec_mom_h1_err var_l2_err var_l2_err_ip var_h1_err var_w11_err var_ub_l2_err var_ub_l2_err_ip var_ub_h1_err var_ub_w11_err 
0.884641924802 37 90 0.0268096876981 0.00878616761879 0.156354197284 0.15193067208 0.0876497009851 0.00501614264494 0.350926913009 0.321741661686 0.0875867873537 0.00500498891828 0.350895165157 0.321684002224 0.252071493474 1.11537266666e-05 0.506120140368 0.498994535373 0.175236488339 0.0100211315632 0.701822078165 0.64342566391 
0.644210239587 70 156 0.0194775828564 0.00552180525847 0.123237442142 0.115536628121 0.0625612697937 0.00294617777218 0.2955842821 0.262420812297 0.062510119759 0.00292792405616 0.295559387208 0.262384870926 0.316387456853 1.82537160168e-05 0.532687637368 0.504870098894 0.125071389553 0.00587410182834 0.591143669308 0.524805683222 
0.781879792654 70 240 0.0193816936061 0.00545306135608 0.123240123943 0.115530235526 0.0626434400588 0.00296934488163 0.295643255562 0.262463421707 0.0625627748422 0.00295934149322 0.295624173374 0.26244773941 0.270423322427 1.00033884178e-05 0.529480124334 0.508917178673 0.125206214901 0.00592868637485 0.591267428936 0.524911161117 
0.494524104637 88 294 0.0130497644889 0.00360116504025 0.101016699013 0.0958660951683 0.0434487298699 0.00184141467682 0.258940707735 0.22872902284 0.0433752220203 0.00184950678234 0.258931101822 0.228734358654 0.28025659397 8.09210551413e-06 0.555389269378 0.536805860859 0.0868239518901 0.00369092145916 0.517871809557 0.457463381494 
0.696975223773 88 400 0.0129894689338 0.00354389364761 0.101015128922 0.0958602740826 0.0434932364042 0.00185704937961 0.258958131496 0.228735966097 0.0434490237023 0.00187375029824 0.258972996484 0.228758654471 0.346405407679 1.67009186268e-05 0.635370672791 0.624665608318 0.0869422601065 0.00373079967785 0.51793112798 0.457494620568 
0.520260516008 116 512 0.00938314376348 0.00253392013829 0.0893935322551 0.0854124041167 0.0342741162952 0.00165570548362 0.229212213332 0.200411350754 0.034274647937 0.00165625532753 0.229228872552 0.200403601117 0.108883089337 5.49843915632e-07 0.325375302886 0.314994398566 0.0685487642322 0.00331196081115 0.458441085884 0.400814951872 
0.419648360512 152 656 0.00843052986645 0.00232106982016 0.085828173352 0.0817806673811 0.0230356329447 0.000966224872685 0.191760731846 0.173113732782 0.0230391002289 0.000964258052301 0.191771228357 0.173105893294 0.116732719182 1.96682038589e-06 0.309063202185 0.301686904776 0.0460747331736 0.00193048292499 0.383531960204 0.346219626075 
0.383268294656 183 780 0.00654525259204 0.0018779438626 0.0784994080996 0.074872327935 0.0170163174451 0.000771781516839 0.173004645193 0.158262233722 0.0170095842162 0.00076826432046 0.172994866702 0.158243362531 0.115606736259 3.51719638001e-06 0.282004746658 0.277909448329 0.0340259016612 0.0015400458373 0.345999511895 0.316505596253 
0.335906782562 255 1068 0.00546904153794 0.00145268818971 0.0707984178702 0.0665640548533 0.0139348064238 0.000632318439329 0.157595881028 0.14169508761 0.0139331894846 0.000629284827624 0.15761172156 0.141694549069 0.111340930201 3.03361170711e-06 0.270542062685 0.266512499669 0.0278679959085 0.00126160326695 0.315207602589 0.283389636679 
0.344886104282 255 1340 0.0054312171956 0.00141353462998 0.0708000964642 0.0665684055697 0.0139096527997 0.000650355188927 0.157613430162 0.141721130822 0.0139105870114 0.000650584076932 0.157638050666 0.141730400784 0.0224620362879 2.28888003082e-07 0.197235216575 0.1778511862 0.0278202398111 0.00130093926586 0.315251480828 0.283451531606 
0.386304645863 318 1655 0.00449494677535 0.00110037570104 0.0645585972528 0.0601500244159 0.0120654595919 0.000503619766225 0.147897515801 0.128895982654 0.0120679366507 0.000503590106044 0.147922397636 0.128906287243 0.0209616299651 2.96601833056e-08 0.18365547666 0.162727287933 0.0241333962426 0.00100720987227 0.295819913438 0.257802269897 
0.274169167146 454 2335 0.00380418330736 0.000833773185515 0.0587597335255 0.0541867776303 0.0093153485085 0.000441766305632 0.124976624082 0.10913301196 0.0093161136435 0.00044147869632 0.125004024125 0.109145423225 0.018685545968 2.87609313937e-07 0.159587693795 0.141091063202 0.018631462152 0.000883245001952 0.249980648207 0.218278435185 
0.204185772419 609 3110 0.00256933014534 0.000455160183075 0.049394969551 0.0453431804067 0.00652058735811 0.000330599268308 0.101157880256 0.0904819800504 0.00651706680618 0.000329949157655 0.101166608386 0.0904865799029 0.0169878774411 6.50110654466e-07 0.130460387413 0.117947093781 0.0130376541643 0.000660548425963 0.202324488642 0.180968559953 
0.2 792 4025 0.00168902850997 0.000227953430932 0.0424354297118 0.0387015305551 0.00458258015344 0.000267563004803 0.0868466690334 0.0792048076612 0.00457834047037 0.000267086942091 0.0868557844392 0.079206209866 0.014315417751 4.76062714391e-07 0.111983851781 0.101796689449 0.00916092062381 0.000534649946894 0.173702453473 0.158411017527 
0.255349222817 792 4836 0.0016876692641 0.000222338877847 0.0424359189162 0.0387019290711 0.00459408904814 0.000269267612907 0.0868482447729 0.0792062736811 0.00459110827836 0.000269219984827 0.0868580841332 0.079208882326 0.00682579614398 4.76280822979e-08 0.109703868526 0.098949392636 0.00918519732649 0.000538487597734 0.173706328906 0.158415156007 
0.212137622865 1162 7056 0.00131036167091 1.51633330195e-05 0.0354663652721 0.0322745112035 0.0039442396936 0.000260215403514 0.0770365257331 0.0693264260012 0.00394083173074 0.000260264177014 0.0770486287718 0.069330241459 0.00466415974703 4.8773497707e-08 0.0964945924132 0.0861964327245 0.00788507142434 0.000520479580528 0.154085154505 0.13865666746 
0.197390906035 1401 8490 0.00116467078471 6.46483847097e-05 0.0323458181327 0.0291227702984 0.00350446241421 0.000230959023367 0.0721086294141 0.0631048397523 0.00349995792279 0.000230860994697 0.0721205851106 0.0631077339565 0.00483297681035 9.80286712809e-08 0.0899996507479 0.0784506443222 0.00700442033701 0.000461820018064 0.144229214525 0.126212573709 
0.173130627602 2019 12198 0.000998487122511 0.000198703339491 0.0263709526261 0.0242760231645 0.00295998073178 0.000204725136077 0.0561473662998 0.050606560581 0.00295556029226 0.000204715256574 0.0561518105619 0.0506074635764 0.00292335560598 9.87950450203e-09 0.0707739068014 0.0634916091332 0.00591554102404 0.000409440392651 0.112299176862 0.101214024157 
0.137495839041 2576 15540 0.00102776950242 0.000264535874632 0.0232907416987 0.0212957719841 0.00272955806217 0.000193576691237 0.0483896626336 0.0439495529843 0.0027258330733 0.000193628640372 0.0483955588506 0.0439520623537 0.00219997435794 5.19491334658e-08 0.0626656564458 0.0560788012707 0.00545539113547 0.000387205331609 0.0967852214843 0.087901615338 
0.115252366927 3517 21186 0.00104184490861 0.000302650194518 0.0200358865283 0.0183750312709 0.00263755266281 0.000182927917447 0.0416855838701 0.0381610092297 0.00263179010057 0.000182854261845 0.0416895613003 0.0381625312908 0.00203629727395 7.36556038898e-08 0.052929620578 0.048269690974 0.00526934276337 0.000365782179291 0.0833751451704 0.0763235405205 
0.0959999076776 4795 28854 0.00109183034155 0.000347584150911 0.0169590782275 0.0154962456973 0.0025991195256 0.000174493153819 0.0373888236412 0.033477469965 0.00259450435369 0.000174487064 0.0373952135109 0.0334798665238 0.0012432042568 6.08982147792e-09 0.047125423393 0.0418786523529 0.0051936238793 0.000348980217819 0.0747840371521 0.0669573364888 
0.0891831502131 6141 36930 0.00113829593032 0.000379332385911 0.0146995933435 0.0136164740655 0.00261264752951 0.000171514995724 0.0327495276339 0.029349389781 0.0026080505256 0.000171511822329 0.0327528423297 0.0293503659962 0.00103178932226 3.17339668096e-09 0.0405528392734 0.0365478287831 0.00522069805511 0.000343026818054 0.0655023699636 0.0586997557772 
0.082916528613 8422 50616 0.00117061636527 0.000401586757059 0.0127521783424 0.0117661991298 0.00260703291097 0.000166148864214 0.0265700115422 0.0245021958959 0.00260089299399 0.000166053387825 0.0265714189344 0.0245023835525 0.00157816620884 9.54763915962e-08 0.0337605242519 0.0309903798297 0.00520792590496 0.000332202252039 0.0531414304766 0.0490045794484 
0.0500684366302 10314 61968 0.00116266285217 0.000401837879768 0.0114626906807 0.0104396958548 0.00253391605518 0.000159825034895 0.0236639769082 0.0217589146371 0.002528922179 0.000159788955297 0.0236660723078 0.0217595272647 0.0010913986938 3.60795990534e-08 0.030442922881 0.0276091817415 0.00506283823418 0.000319613990192 0.047330049216 0.0435184419017 
0.0610748723549 13251 79590 0.00119080000695 0.000412594756147 0.0103642483167 0.00929711345998 0.00258232269797 0.000160535947638 0.0212795568568 0.0194781553383 0.00257695265137 0.000160481194722 0.0212825325685 0.0194789819898 0.000985326913719 5.47529180019e-08 0.0268923337823 0.0243785999375 0.00515927534934 0.00032101714236 0.0425620894253 0.0389571373281 
0.0523629883435 17614 105768 0.0012352675663 0.00043274962342 0.00871945443888 0.00802411920762 0.00264863658496 0.000161893544152 0.0189152046395 0.0173384006786 0.0026422391427 0.000161779888335 0.0189166745729 0.0173382430219 0.0013848319905 1.13655819587e-07 0.0233901626517 0.0213636669248 0.00529087572766 0.000323673432487 0.0378318792124 0.0346766437005 
0.0469579164033 21304 127908 0.00123856303563 0.00043654309272 0.00779208687622 0.00715130794925 0.00263042652954 0.000159327573421 0.0172262834264 0.0156135397934 0.0026266823086 0.000159362959407 0.0172283160064 0.0156138210616 0.0012138888331 3.53859828173e-08 0.0215655812049 0.0193411692631 0.00525710883813 0.000318690532828 0.0344545994328 0.031227360855 
0.0420659153478 28914 173568 0.00125468853 0.000444886741234 0.00667283259033 0.00620179175235 0.0026506964816 0.000159173803791 0.0145101816247 0.0134424241623 0.00264677688925 0.00015919639778 0.0145106602944 0.0134420698394 0.00074723556114 2.25939890019e-08 0.0178463300056 0.0164682198119 0.00529747337084 0.00031837020157 0.0290208419191 0.0268844940016 
0.0357007985188 37252 223596 0.00124747078052 0.000443799945373 0.0058850686164 0.00540977931504 0.00261931915274 0.000156021710538 0.0120990042052 0.0114526920786 0.00261235924652 0.00015587033875 0.0120986243569 0.0114513782001 0.00170356657713 1.5137179029e-07 0.015628956655 0.0143857949573 0.00523167839927 0.000311892049288 0.0241976285621 0.0229040702787 
0.034810740327 37252 260869 0.00123763146718 0.000439972421574 0.00588313515992 0.00540791888436 0.00259972484836 0.000154793107216 0.012094684676 0.0114474633706 0.00259517407388 0.000154777343508 0.0120949044868 0.0114468995905 0.000549868994352 1.57637099971e-08 0.0155365194356 0.0142627138273 0.00519489892224 0.000309570450724 0.0241895891628 0.0228943629611 
0.0335971615716 44719 313138 0.00126870472861 0.00045121382002 0.00527897408777 0.00481829547377 0.00265860069652 0.000157755562596 0.0108094751887 0.0103061877617 0.00265294597089 0.000157700536658 0.0108096794414 0.0103050866471 0.00133021707414 5.50259397683e-08 0.0135880517356 0.0126285271807 0.0053115466674 0.000315456099255 0.0216191546301 0.0206112744088 
0.0328384858066 59931 419622 0.00124785033862 0.000444741532035 0.00443737888228 0.00418262191274 0.00261119522386 0.000154338151829 0.00944394514173 0.00914831726167 0.0026047309403 0.000154228298705 0.00944286718386 0.00914640337737 0.00161837000021 1.09853126772e-07 0.0115053694395 0.0110218125882 0.00521592616416 0.000308566450534 0.0188868123256 0.018294720639 
0.0286839533391 76740 537285 0.00126890623491 0.000452751560029 0.00383883107339 0.00361565286771 0.00264722698964 0.000155822930674 0.00841191839798 0.00816242830632 0.00264085299381 0.000155714664178 0.00841085800168 0.00816027793948 0.00139758516569 1.0826649809e-07 0.0101385145551 0.00959115978802 0.00528807998345 0.000311537594852 0.0168227763997 0.0163227062458 


==> results/circle_05_uniform/err.txt <==
eta_global dofs tt_dofs mean_l2_err mean_l2_err_ip mean_h1_err mean_w11_err sq_mean_l2_err sq_mean_l2_err_ip sq_mean_h1_err sq_mean_w11_err sec_mom_l2_err sec_mom_l2_err_ip sec_mom_h1_err sec_mom_h1_err var_l2_err var_l2_err_ip var_h1_err var_w11_err var_ub_l2_err var_ub_l2_err_ip var_ub_h1_err var_ub_w11_err 
7.34846922835 37 90 0.0268039630688 0.00878333102067 0.156323135627 0.151904898061 0.0876426550735 0.00501571035599 0.350898310953 0.321721759627 0.0875795717189 0.0050045186349 0.350866454195 0.321664022593 0.252331870842 1.11917210864e-05 0.506362770873 0.499192401719 0.175222226792 0.0100202289909 0.701764765147 0.64338578222 
14.6969384567 127 270 0.00842902569107 0.00277493147149 0.0906256949937 0.0867434128011 0.0222888280773 0.00110673057413 0.183199265809 0.166102020434 0.0222764451238 0.00108990688583 0.183205410788 0.166097143588 0.249132338235 1.68236883034e-05 0.413470971624 0.400469678757 0.0445652732011 0.00219663745996 0.366404676598 0.332199164022 
29.3938769134 469 954 0.00219570994569 0.000630062261282 0.0497390966713 0.0453404597866 0.00564976172455 0.000305572672424 0.0925932157985 0.0836668291152 0.00562083750504 0.000288027738062 0.0925986797443 0.0836637389799 0.247430333916 1.75449343597e-05 0.376343268922 0.359882117461 0.0112705992296 0.000593600410485 0.185191895543 0.167330568095 
58.7877538268 1801 3618 0.000583216861396 3.10229940395e-05 0.0264472081058 0.0227674775995 0.00181839278696 0.000135360746535 0.0462104316515 0.0417978358569 0.00165496191997 0.000117659256317 0.046209546131 0.0417916003743 0.247214845523 1.77014902157e-05 0.365645283475 0.346005663032 0.00347335470693 0.000253020002852 0.0924199777825 0.0835894362312 
117.575507654 7057 14130 0.000654192902812 0.000226381602429 0.0135670516696 0.0111753028035 0.00138746232572 0.000100299107097 0.0226093618257 0.0206902251367 0.00110549059924 8.23744551837e-05 0.0225989627942 0.0206765079784 0.248566523239 1.79246519113e-05 0.363879451505 0.342657665479 0.00249295292495 0.000182673562281 0.0452083246198 0.0413667331151 
235.151015307 27937 55890 0.000747801402869 0.000280254820747 0.00632874681134 0.00524961314571 0.00140556598577 9.2764479736e-05 0.0102004397406 0.01000641135 0.00111009211734 7.48570938118e-05 0.0101725141369 0.00998154238358 0.248408378916 1.79073859215e-05 0.363115342234 0.341409238407 0.00251565810311 0.000167621573548 0.0203729538774 0.0199879537336 


==> results/circle_07/err.txt <==
eta_global dofs tt_dofs mean_l2_err mean_l2_err_ip mean_h1_err mean_w11_err sq_mean_l2_err sq_mean_l2_err_ip sq_mean_h1_err sq_mean_w11_err sec_mom_l2_err sec_mom_l2_err_ip sec_mom_h1_err sec_mom_h1_err var_l2_err var_l2_err_ip var_h1_err var_w11_err var_ub_l2_err var_ub_l2_err_ip var_ub_h1_err var_ub_w11_err 
0.873058348136 37 78 0.0277110523652 0.0093662612364 0.156404742902 0.152048585018 0.0868529160851 0.00485412931884 0.350573043784 0.321439731031 0.0868184858166 0.00484657970317 0.35063057919 0.321477598201 0.320798786509 7.54961567559e-06 0.606807394587 0.602152988737 0.173671401902 0.00970070902201 0.701203622975 0.642917329232 
0.822880586784 65 134 0.0219510859701 0.00660886165244 0.130513239251 0.122880848773 0.0697980950392 0.00335529070916 0.310093884747 0.276280921274 0.0697737566683 0.00334925036512 0.310145780985 0.276313343301 0.259898632893 6.04034404838e-06 0.544618999121 0.523463663976 0.139571851708 0.00670454107428 0.620239665732 0.552594264575 
0.623542778869 84 172 0.0169705823838 0.00467331974852 0.108810858302 0.102263050028 0.05258441726 0.00225412223357 0.273091929885 0.239691320285 0.0525468567789 0.00224883774524 0.273090164177 0.239683259049 0.199109182102 5.28448832443e-06 0.44809652616 0.440218184447 0.105131274039 0.00450295997881 0.546182094062 0.479374579334 
0.556040372943 98 200 0.011584396012 0.00360426207004 0.0948407517171 0.0907021494755 0.0355628585022 0.0013478383415 0.237995331738 0.210655379412 0.035542832948 0.00134288782589 0.238011151537 0.210658286523 0.190117036834 4.95051561609e-06 0.438405904191 0.425731405104 0.0711056914502 0.0026907261674 0.476006483275 0.421313665934 
0.491643777346 134 272 0.00942667611627 0.00303112797266 0.0864565085635 0.0829017190036 0.0266102034564 0.000956803401812 0.203304539029 0.18156828331 0.0266030487162 0.000951084241019 0.203343688529 0.181586659542 0.190936109619 5.71916079418e-06 0.386373465641 0.381795022265 0.0532132521726 0.00190788764283 0.406648227559 0.363154942853 
0.436836336559 170 344 0.00865116490603 0.00280990438276 0.0830617643306 0.0793913974894 0.0179604744793 0.000485436661138 0.177669099583 0.163731801108 0.0179475155531 0.000478584969717 0.177677592757 0.163736997654 0.197158076976 6.85169142343e-06 0.360808848687 0.35866302613 0.0359079900324 0.000964021630855 0.35534669234 0.327468798762 
0.383683181948 170 513 0.00856082951685 0.00276400163212 0.0830606477192 0.0793844994921 0.0179660715947 0.000498109908565 0.177686390372 0.163740686577 0.0179637131387 0.000497170384961 0.177702750536 0.16374864223 0.0733346138373 9.39523604943e-07 0.316074751171 0.293728997021 0.0359297847334 0.000995280293526 0.355389140908 0.327489328808 
0.32460269229 251 756 0.00646682868743 0.00208023616448 0.0710796403376 0.0668212551777 0.0150237929894 0.000506928080899 0.162221363098 0.146047289711 0.0150262622217 0.000506699812669 0.162266735594 0.146070392415 0.0438533524565 2.28268231509e-07 0.260064811842 0.243909999283 0.0300500552111 0.00101362789357 0.324488098692 0.292117682126 
0.321345352766 323 972 0.00534221420874 0.00171599634846 0.063985979374 0.0597221020903 0.0122756319241 0.000289573249013 0.147812076945 0.128736096383 0.0122795414357 0.000289442798332 0.14785733517 0.128757020309 0.0388324339865 1.30450682243e-07 0.244144684846 0.22355598486 0.0245551733597 0.000579016047345 0.295669412115 0.257493116692 
0.281764011305 444 1335 0.00450808472708 0.00144836364604 0.0578540571775 0.0532805525125 0.00990940900904 0.000222956907096 0.127568009497 0.110046290788 0.00991347319474 0.000222822775245 0.127611047228 0.110067913924 0.0277394336578 1.34131853497e-07 0.206937355732 0.18773991713 0.0198228822038 0.000445779682341 0.255179056725 0.220114204712 
0.219079441219 585 1758 0.00333528372022 0.00109677167931 0.0491254517954 0.0453041303991 0.00609295034289 6.7782007269e-05 0.097735155823 0.0897683776244 0.00609582924977 6.73510610268e-05 0.097753878512 0.0897799743642 0.0268502149291 4.30946244086e-07 0.182267978601 0.163503834682 0.0121887795927 0.000135133068296 0.195489034335 0.179548351989 
0.253324018869 731 2196 0.00264722161963 0.000908827788774 0.0437593227286 0.0399430794465 0.00477886541297 6.12646401965e-05 0.0878644005896 0.0806155847615 0.00478036821362 6.09955563645e-05 0.0878813484921 0.0806233384938 0.0170861261016 2.6908383378e-07 0.148567061506 0.139484893665 0.00955923362659 0.000122260196561 0.175745749082 0.161238923255 
0.211487611028 1106 3321 0.00198831083766 0.00069502984372 0.0364621430017 0.0332782114216 0.00377809641805 4.51694533274e-05 0.0785230521691 0.0710408042664 0.00377968411686 4.49551134917e-05 0.0785422660733 0.0710489689778 0.0139411469685 2.14339837659e-07 0.13370225792 0.123816532447 0.00755778053492 9.01245668191e-05 0.157065318242 0.142089773244 
0.187650632244 1358 4077 0.00166507181349 0.000597383779976 0.0328594537592 0.0296548425977 0.00333248832193 1.87607147154e-05 0.0732002279104 0.0644883703351 0.00333414210212 1.86072687174e-05 0.0732203829338 0.0644968761873 0.01098485538 1.53445999735e-07 0.121948412674 0.111355121205 0.00666663042404 3.73679834328e-05 0.146420610844 0.128985246522 
0.174601572477 1863 5592 0.00125923441568 0.000459281159555 0.0274092019812 0.025318543437 0.0026393663327 5.29823297947e-06 0.0614720911719 0.054364761245 0.00264094026948 5.17448047492e-06 0.0614873951101 0.0543719175313 0.00779730912459 1.2375250631e-07 0.101519437408 0.092991256876 0.00528030660218 1.04727134544e-05 0.122959486282 0.108736678776 
0.15371099333 2408 7227 0.00113266977948 0.000412475610776 0.0241825607186 0.0221612671505 0.00207819483189 3.19409402767e-05 0.0494597709244 0.045283429803 0.00207987672811 3.20852139453e-05 0.0494689883889 0.0452884711562 0.00716499072776 1.44273670339e-07 0.0902591592335 0.0814125069069 0.00415807155999 6.4026154222e-05 0.0989287593133 0.0905719009592 
0.126464576979 3031 9096 0.000943192625607 0.000354926864056 0.0213890310414 0.0195161671018 0.00165342428298 2.79227845927e-05 0.0439114472615 0.040215674526 0.00165508554178 2.80610391215e-05 0.0439212825613 0.040220222674 0.005911298959 1.38254530467e-07 0.0749470999009 0.0700336344257 0.00330850982476 5.59838237142e-05 0.0878327298228 0.0804358972 
0.113683853073 4306 12921 0.000816803442516 0.0003088944645 0.0179584092059 0.016456697502 0.00146528298064 3.77083130169e-05 0.0389602978459 0.0350939718694 0.00146694236951 3.78321152256e-05 0.0389697895027 0.0350978993275 0.00526170884213 1.23802210805e-07 0.066038935355 0.0611763891233 0.00293222535015 7.55404282425e-05 0.0779300873486 0.0701918711969 
0.101220634539 5264 15795 0.000766825167179 0.000292637689011 0.0160751482171 0.0146389902086 0.00143138045663 4.71053242629e-05 0.0359125845716 0.0316887666486 0.00143283676778 4.72079737448e-05 0.0359219929366 0.0316923408962 0.00437759516159 1.02649483962e-07 0.0603819338106 0.0550623397856 0.00286421722441 9.43132980077e-05 0.0718345775082 0.0633811075448 
0.0887880936791 7128 21387 0.000683580172059 0.000258081964713 0.0136459236186 0.012630571668 0.00125455734622 4.8870171833e-05 0.029441264266 0.0267721951404 0.00125599857435 4.89764415621e-05 0.0294465829411 0.0267745216341 0.00407856389942 1.06269731062e-07 0.0506665180622 0.0466736863327 0.00251055592057 9.78466133951e-05 0.0588878472071 0.0535467167745 
0.0781608518333 9233 27702 0.000661886686183 0.000247498305916 0.0120934612756 0.0110740790633 0.00123328711307 5.66083201971e-05 0.0247072836743 0.0227768839884 0.00123481437155 5.67169055637e-05 0.0247103407116 0.0227783486693 0.00408889732349 1.08585368136e-07 0.0454300395048 0.0409147668911 0.00246810148463 0.000113325225761 0.0494176243859 0.0455552326577 
0.0698394558263 11129 33390 0.000632255452343 0.000238367891148 0.0108668046966 0.00988882211223 0.00118684857141 5.65809035892e-05 0.0224299174096 0.0205637364748 0.00118837481392 5.66862802647e-05 0.0224349934708 0.020565949285 0.00403872618636 1.05376677188e-07 0.0383733761378 0.0357035116274 0.00237522338533 0.000113267183854 0.0448649108805 0.0411296857598 
0.055952863841 15697 47094 0.000594301400282 0.00022262386138 0.00917633603321 0.00839815180989 0.00112607427469 5.75525814785e-05 0.0194964854657 0.017857408403 0.00112757063001 5.76564596461e-05 0.0195008527746 0.0178591838609 0.00402076461005 1.03878169658e-07 0.0331608600225 0.0311186435033 0.00225364490471 0.000115209041125 0.0389973382403 0.0357165922639 
0.0520610820851 19756 59271 0.000564490659932 0.000210858467632 0.00804642056846 0.0073325266308 0.0010931993101 5.790848364e-05 0.0178216251327 0.0160222036882 0.00109460006778 5.80063989361e-05 0.0178258950769 0.0160238392409 0.00382326044692 9.79152983995e-08 0.03009433644 0.0277526139497 0.00218779937788 0.000115914882576 0.0356475202096 0.0320460429291 
0.0429801136262 26696 80091 0.00054610283094 0.000202340521284 0.00683385300703 0.00637529898218 0.00106409009478 5.82269523957e-05 0.0150583689239 0.0138325674766 0.00106552439925 5.83265423361e-05 0.0150611253416 0.0138337765702 0.00376586667437 9.95899420748e-08 0.0259406828289 0.0240247275329 0.00212961449404 0.000116553494732 0.0301194942656 0.0276663440468 
0.0376336648713 35333 106002 0.000571774246089 0.000210246975725 0.00600366332052 0.00552136171494 0.00112932454036 6.40079073044e-05 0.012369959165 0.011590174714 0.00113067805899 6.41056817457e-05 0.012371376963 0.0115908391869 0.0038858357281 9.77744429385e-08 0.0231640116764 0.021047149254 0.00226000259935 0.00012811358905 0.024741336128 0.0231810139009 
0.0338166388154 42521 127566 0.000559175165372 0.000205369549764 0.00538027923926 0.00491700650857 0.0011138165855 6.35340621672e-05 0.0111172593149 0.0103875568368 0.00111514349333 6.36292332059e-05 0.0111193685997 0.0103885074945 0.00387526831606 9.5171040413e-08 0.0197114158238 0.018227214881 0.00222896007883 0.000127163295373 0.0222366279145 0.0207760643313 
0.0311884083899 57338 172017 0.000529602310358 0.000194568263455 0.0045385423085 0.00422555753095 0.00105509647605 6.09598056847e-05 0.00961995378405 0.00908172295213 0.00105658410471 6.10627912395e-05 0.00962193037074 0.00908256713919 0.00398241270244 1.02985555966e-07 0.0169434144188 0.0159750146559 0.00211168058077 0.000122022596924 0.0192418841548 0.0181642900913 
0.0198800931338 75165 225498 0.000525475627483 0.000192651896172 0.00387340684646 0.00358377151181 0.0010540492573 6.1575572999e-05 0.00844060169623 0.00791657513816 0.00105540988319 6.16714734989e-05 0.00844271128527 0.00791742080776 0.00381190977371 9.59004997762e-08 0.0146208232495 0.01382386543 0.00210945914049 0.000123247046498 0.0168833129815 0.0158339959459 
0.0257925142703 75165 300660 0.000520380936305 0.000190596197787 0.00387279195668 0.00358323737404 0.00104421547309 6.09389928152e-05 0.00843952544171 0.00791532695129 0.00104469163438 6.09823769981e-05 0.00844154211691 0.00791606761119 0.00202566918525 4.33841841718e-08 0.0141975411078 0.0134224525169 0.00208890710747 0.000121921369813 0.0168810675586 0.0158313945625 
0.0213906801719 97346 389384 0.000522550351437 0.000190748367115 0.00323312734548 0.00310462247644 0.00105306654127 6.18798507478e-05 0.00707705392024 0.00686706178123 0.00105352346775 6.19233101935e-05 0.00707835666215 0.0068676382547 0.00204631474981 4.34594464209e-08 0.0121671956421 0.0116697795447 0.00210659000902 0.000123803160941 0.0141554105824 0.0137347000359 


==> results/circle_07_uniform/err.txt <==
eta_global dofs tt_dofs mean_l2_err mean_l2_err_ip mean_h1_err mean_w11_err sq_mean_l2_err sq_mean_l2_err_ip sq_mean_h1_err sq_mean_w11_err sec_mom_l2_err sec_mom_l2_err_ip sec_mom_h1_err sec_mom_h1_err var_l2_err var_l2_err_ip var_h1_err var_w11_err var_ub_l2_err var_ub_l2_err_ip var_ub_h1_err var_ub_w11_err 
7.34846922835 37 78 0.027722484109 0.0093742949517 0.156370710481 0.152021419054 0.0868311154751 0.00484952412195 0.350530930469 0.32140769176 0.0867967795265 0.00484198161607 0.350588498314 0.321445670443 0.320583613776 7.54250588034e-06 0.606758871732 0.60209397863 0.173627895002 0.00969150573803 0.701119428783 0.642853362203 
14.6969384567 127 258 0.00935488212317 0.00330819794459 0.0906548506514 0.0868057526782 0.022168670165 0.000944715825469 0.183096887633 0.166005612549 0.0221572884619 0.000938083103368 0.183143201617 0.166028594658 0.196366144138 6.63272210181e-06 0.356410728637 0.360599663744 0.0443259586269 0.00188279892884 0.36624008925 0.332034207207 
29.3938769134 469 942 0.00311995795551 0.00116278385345 0.0497559416156 0.0453641862797 0.00581729507144 0.000139492127787 0.0925532295635 0.0836247530939 0.00582509743001 0.000133272633184 0.0925795195368 0.0836383809563 0.179112865936 6.21949460295e-06 0.241706886264 0.248508642925 0.0116423925014 0.000272764760971 0.1851327491 0.16726313405 
58.7877538268 1801 3606 0.00123692170993 0.000488211666061 0.0264517947725 0.0227739807232 0.00196873773317 2.71793249939e-05 0.0461904639339 0.0417776909762 0.00201236534228 3.32598275559e-05 0.0462056516166 0.0417856857058 0.176936357534 6.08050256258e-06 0.20150657906 0.205065197036 0.00398110307544 6.04391525498e-05 0.0923961155505 0.083563376682 
117.575507654 7057 14118 0.00077020409931 0.000302955381497 0.0135587790949 0.011166226036 0.00133188139844 6.58553191507e-05 0.0225904414271 0.0206736941101 0.00140098252394 7.189672638e-05 0.0226013493289 0.0206788463145 0.176551558411 6.04140722989e-06 0.189998695537 0.189946652306 0.00273286392238 0.000137752045531 0.045191790756 0.0413525404246 
235.151015307 27937 55878 0.000646407965801 0.000245873982579 0.00629930500276 0.00522667494141 0.00121924086216 7.26460228034e-05 0.0101656689222 0.00999062404 0.00129366070571 7.86764837107e-05 0.0101784225683 0.00999403086988 0.176482986137 6.03046090684e-06 0.187022840246 0.184887132409 0.00251290156787 0.000151322506514 0.0203440914905 0.0199846549099 


==> results/hole_01_uniform/err.txt <==
eta_global dofs tt_dofs mean_l2_err mean_l2_err_ip mean_h1_err mean_w11_err sq_mean_l2_err sq_mean_l2_err_ip sq_mean_h1_err sq_mean_w11_err sec_mom_l2_err sec_mom_l2_err_ip sec_mom_h1_err sec_mom_h1_err var_l2_err var_l2_err_ip var_h1_err var_w11_err var_ub_l2_err var_ub_l2_err_ip var_ub_h1_err var_ub_w11_err 
16.4924225025 170 380 0.0288060983482 0.000488899337947 0.202854558057 0.183210225047 0.0368599996079 3.99425541284e-06 0.248764800633 0.227585067922 0.0376299948125 1.68286460306e-06 0.248799132214 0.227423926627 0.132320430064 2.31139080977e-06 0.311825963781 0.287992898663 0.0744899944204 5.6771200159e-06 0.497563932847 0.455008994549 
32.9848450049 612 1264 0.00955343939345 6.12903936079e-06 0.109641401182 0.0945444959229 0.0158635586788 1.141106767e-05 0.139809528505 0.121710729697 0.0142461787709 9.26188996162e-06 0.139941575561 0.121514685908 0.114438747628 2.1491777084e-06 0.229576343618 0.211532843397 0.0301097374497 2.06729576317e-05 0.279751104066 0.243225415605 
65.9696900099 2312 4664 0.00915897837441 0.000157815459974 0.058029927812 0.047838535215 0.0194797432846 1.48152798491e-05 0.0746285560813 0.0651266850878 0.0168441159334 1.27475050987e-05 0.0744228789489 0.0645447320978 0.109841999646 2.06777475046e-06 0.192323626083 0.177231811529 0.036323859218 2.75627849478e-05 0.14905143503 0.129671417186 
131.93938002 8976 17992 0.0101843296601 0.000201024491879 0.0312742616593 0.025292630618 0.0214919181409 1.59850573493e-05 0.0422335885105 0.0390165238268 0.0187433548773 1.39522160607e-05 0.0415409520284 0.0380232036934 0.108111090434 2.03284128856e-06 0.179813823372 0.16382433501 0.0402352730182 2.99372734099e-05 0.0837745405389 0.0770397275202 
263.87876004 35360 70760 0.0107695270142 0.000217881702084 0.0178189045403 0.0155339588174 0.0225472700369 1.66931243274e-05 0.0288466823567 0.028210930732 0.0198521073979 1.47263424826e-05 0.0277483791751 0.0269513842842 0.110204274979 1.96678184481e-06 0.184511743798 0.166393616886 0.0423993774348 3.141946681e-05 0.0565950615318 0.0551623150163 


==> results/hole_05/err.txt <==
eta_global dofs tt_dofs mean_l2_err mean_l2_err_ip mean_h1_err mean_w11_err sq_mean_l2_err sq_mean_l2_err_ip sq_mean_h1_err sq_mean_w11_err sec_mom_l2_err sec_mom_l2_err_ip sec_mom_h1_err sec_mom_h1_err var_l2_err var_l2_err_ip var_h1_err var_w11_err var_ub_l2_err var_ub_l2_err_ip var_ub_h1_err var_ub_w11_err 
0.179205779269 170 348 0.0354103607554 0.000753889017721 0.202563338903 0.182632145322 0.0492717681622 1.5850928009e-05 0.248066474124 0.227646327123 0.0496277435391 1.63568846172e-05 0.248010339682 0.227632678397 0.11127663308 5.05956608229e-07 0.300513706098 0.285901998678 0.0988995117014 3.22078126262e-05 0.496076813806 0.455279005521 
0.159697695556 244 496 0.0265564008527 0.000431628756967 0.174427215511 0.156957295693 0.0362374327563 4.85643632977e-06 0.228563963935 0.204666773896 0.0365251512707 5.23143516189e-06 0.228387321058 0.204575747997 0.101789759201 3.74998832125e-07 0.272390754028 0.26269917462 0.0727625840269 1.00878714917e-05 0.456951284993 0.409242521892 
0.121317521232 328 664 0.017992251223 0.000396797049502 0.138776632422 0.128755078024 0.0285618376533 8.37531460224e-06 0.197344268068 0.172568184637 0.028984397587 8.83687358549e-06 0.197305183557 0.172559080373 0.107250633035 4.61558983252e-07 0.260289318406 0.247399032638 0.0575462352403 1.72121881877e-05 0.394649451625 0.34512726501 
0.107626594336 441 890 0.0141631179638 0.000304196524487 0.122966084463 0.112509276113 0.0222280992433 7.27110568745e-06 0.174175105259 0.150751413302 0.0226979535855 7.71357742111e-06 0.1742391656 0.15078704594 0.103845549209 4.42471733673e-07 0.244740794469 0.233074186918 0.0449260528288 1.49846831086e-05 0.348414270859 0.301538459242 
0.102449284394 582 1172 0.0109988181543 0.000251182679261 0.102693824431 0.0970786560482 0.0170226120784 8.0525813634e-06 0.143924498314 0.128545336813 0.0175321992104 8.51180955068e-06 0.143952567267 0.128567057827 0.103120852851 4.59228187276e-07 0.223282828811 0.216871083196 0.0345548112888 1.65643909141e-05 0.287877065581 0.25711239464 
0.0803582874228 820 1648 0.00822443823394 0.000191170537791 0.086528819353 0.0821403939084 0.0129667835475 5.91777067349e-06 0.125534680746 0.110680825044 0.0134911076268 6.3615865459e-06 0.125487196666 0.110671082159 0.102921159833 4.43815872411e-07 0.20733849607 0.205515998223 0.0264578911743 1.22793572194e-05 0.251021877412 0.221351907202 
0.0743154840209 1119 2246 0.0066125379489 0.000154811574738 0.0730388729074 0.0698242866965 0.01104257757 5.54198620915e-06 0.111162904752 0.0969176715747 0.0115866925366 5.99412410424e-06 0.111189445105 0.0969498996834 0.102360913673 4.52137895099e-07 0.201449690626 0.198970976867 0.0226292701066 1.15361103134e-05 0.222352349858 0.193867571258 
0.0640912176357 1469 2946 0.00537733357805 0.000128286224627 0.0637623017628 0.0603592760606 0.0088666168452 4.7035129716e-06 0.0972284467664 0.0835361896322 0.00942779674344 5.13869215436e-06 0.0972686102264 0.0835952451211 0.101263899921 4.35179182763e-07 0.193348270786 0.19224213818 0.0182944135886 9.84220512597e-06 0.194497056993 0.167131434753 
0.0555355590489 1964 3936 0.00448422513931 0.000106041103597 0.0554365632334 0.0522076832151 0.00754783080927 4.34184901424e-06 0.0842050062707 0.0724517640971 0.00810036609896 4.75758425871e-06 0.0841812685788 0.0724982482515 0.100282346864 4.15735244483e-07 0.183450231552 0.185052840558 0.0156481969082 9.09943327295e-06 0.16838627485 0.144950012349 
0.0504871058536 2624 5256 0.00382454571225 9.0274620442e-05 0.0473442832541 0.0451680218602 0.00652727648804 4.04341745453e-06 0.0715073577376 0.0627031305636 0.00710255370016 4.46601827236e-06 0.0715225618483 0.0627595859258 0.100933934245 4.2260081783e-07 0.180072587309 0.181228329405 0.0136298301882 8.50943572689e-06 0.143029919586 0.125462716489 
0.0396446191694 3588 7184 0.00327577126178 7.7516362566e-05 0.0402250653481 0.038426584412 0.00578831622336 3.6834408532e-06 0.062527201604 0.0540093394211 0.0063677313238 4.10118082849e-06 0.0625346268154 0.0540649175765 0.100559813617 4.17739975304e-07 0.17561152675 0.177139920183 0.0121560475472 7.78462168169e-06 0.125061828419 0.108074256998 
0.0328651682995 4739 9486 0.00286013173172 6.70478776077e-05 0.0343791881761 0.0330231054936 0.00506887287406 3.39044353645e-06 0.0528270732919 0.0460987862747 0.00563135231537 3.79139775639e-06 0.0528599895788 0.0461670525095 0.0994370728008 4.00954219951e-07 0.172259696768 0.173920574362 0.0107002251894 7.18184129284e-06 0.105687062871 0.0922658387842 
0.0294322140827 6223 12454 0.00268070047278 6.21227947037e-05 0.0295781206258 0.0285468825381 0.00488275851717 3.37189575468e-06 0.0471021338692 0.0404984070098 0.00548712846586 3.79708932973e-06 0.0471378764005 0.0405822656013 0.100971743617 4.25193575047e-07 0.171322708137 0.172878765013 0.010369886983 7.16898508441e-06 0.0942400102696 0.0810806726111 
0.0245926551587 8266 16540 0.0024617246801 5.6463742471e-05 0.0256426319149 0.0247170549147 0.00451415829704 3.22344205569e-06 0.0401422815054 0.0347640808891 0.00510263543257 3.63368329511e-06 0.0402051574434 0.0348556351011 0.100028211635 4.1024123943e-07 0.169216094169 0.170648976831 0.00961679372961 6.8571253508e-06 0.0803474389488 0.0696197159901 
0.0222469056864 10954 21916 0.00232355276737 5.27161357639e-05 0.0219197419742 0.0213350298895 0.00432559302197 3.14841749318e-06 0.0348701657966 0.0304362083089 0.00489216889008 3.54011749854e-06 0.0349251790628 0.0305287459715 0.0989648762809 3.91700005354e-07 0.166941008907 0.16838030126 0.00921776191205 6.68853499172e-06 0.0697953448593 0.0609649542804 
0.0202233909609 14598 29204 0.00221931870286 4.98999430738e-05 0.0189131938781 0.0182757980624 0.00416472291336 3.07750269066e-06 0.0297116392804 0.0260137077475 0.00476233615146 3.48868914374e-06 0.0298010090627 0.0261386894842 0.100325695858 4.11186453092e-07 0.167361537606 0.168568812867 0.00892705906482 6.5661918344e-06 0.0595126483431 0.0521523972318 
0.0173445519574 19053 38114 0.00223836165713 4.97923842827e-05 0.0164357916203 0.0158277368375 0.00424515929437 3.1861270343e-06 0.0252721796227 0.0224370075347 0.00484775091154 3.60194471493e-06 0.0253914194858 0.0225846959575 0.100317043698 4.15817680633e-07 0.166418615399 0.167337117541 0.00909291020591 6.78807174923e-06 0.0506635991085 0.0450217034921 
0.0149720832076 24873 49754 0.00215167020046 4.75224384192e-05 0.0140821535045 0.0136488148154 0.00410633798436 3.10284714242e-06 0.022234134295 0.0196246218354 0.00469968392903 3.51171888095e-06 0.0223713265585 0.0197803927309 0.0999233335107 4.08871738532e-07 0.165736213222 0.166631305804 0.00880602191338 6.61456602337e-06 0.0446054608535 0.0394050145662 
0.0127149424086 32483 64974 0.0020398214943 4.48233678844e-05 0.0120593920292 0.0117842607113 0.00389186237459 2.95650510791e-06 0.0189938756283 0.0169333686136 0.00447863401208 3.35984250731e-06 0.0191493607116 0.017107410577 0.0993303104441 4.03337399409e-07 0.164596468773 0.165398733329 0.00837049638667 6.31634761523e-06 0.0381432363399 0.0340407791906 
0.0117731535191 42336 84680 0.00205750045772 4.50254635808e-05 0.0101981274032 0.0101470017838 0.00395419035578 3.02150011897e-06 0.0159505640053 0.0147243326121 0.00456446965125 3.43911190017e-06 0.0161472337782 0.0149258370178 0.100659825993 4.17611781217e-07 0.165715833553 0.166336657715 0.00851866000704 6.46061201915e-06 0.0320977977835 0.02965016963 


==> results/hole_05_uniform/err.txt <==
eta_global dofs tt_dofs mean_l2_err mean_l2_err_ip mean_h1_err mean_w11_err sq_mean_l2_err sq_mean_l2_err_ip sq_mean_h1_err sq_mean_w11_err sec_mom_l2_err sec_mom_l2_err_ip sec_mom_h1_err sec_mom_h1_err var_l2_err var_l2_err_ip var_h1_err var_w11_err var_ub_l2_err var_ub_l2_err_ip var_ub_h1_err var_ub_w11_err 
16.4924225025 170 348 0.0353019465655 0.000751037797182 0.202427154252 0.182593030836 0.0490786978852 1.5646618927e-05 0.24802562144 0.227603538449 0.0494310427375 1.61474868526e-05 0.24796910872 0.227589426643 0.111029807794 5.00867925621e-07 0.300539422548 0.285941569048 0.0985097406227 3.17941057796e-05 0.495994730161 0.455192965093 
32.9848450049 612 1232 0.0121053853058 0.000253859636499 0.108908089325 0.0938428911581 0.0174643584963 8.06973309556e-06 0.138055468891 0.119838441322 0.0180266861321 8.55902912199e-06 0.138241694881 0.119891500941 0.104477666551 4.89296026423e-07 0.226324445653 0.213874830279 0.0354910446284 1.66287622176e-05 0.276297163772 0.239729942263 
65.9696900099 2312 4632 0.00452318995532 9.92313568119e-05 0.0568666533923 0.0465787219301 0.00722873887158 4.45651575989e-06 0.0710517897838 0.0600259222947 0.00780835357058 4.87384453832e-06 0.0712378558102 0.0600996252567 0.0995054873574 4.17328778436e-07 0.183463043561 0.179788905082 0.0150370924422 9.33036029821e-06 0.142289645594 0.120125547551 
131.93938002 8976 17960 0.00254075286798 5.66456360552e-05 0.0292252280939 0.0228378367642 0.00457951257579 3.33030711381e-06 0.0352515836868 0.0298419257395 0.00520420326485 3.75515162003e-06 0.0354281204251 0.0299648785855 0.101260023103 4.24844506214e-07 0.171041573213 0.17118614893 0.00978371584064 7.08545873384e-06 0.070679704112 0.0598068043251 
263.87876004 35360 70728 0.00207945653887 4.54598368526e-05 0.0138528660161 0.0107581123067 0.00396757389441 3.02976678696e-06 0.0162982322797 0.0146555952266 0.0045678767702 3.43704014764e-06 0.0165339296794 0.0148487439353 0.09989450818 4.07273360684e-07 0.165414667518 0.16607331423 0.0085354506646 6.4668069346e-06 0.032832161959 0.0295043391619 


==> results/hole_07/err.txt <==
eta_global dofs tt_dofs mean_l2_err mean_l2_err_ip mean_h1_err mean_w11_err sq_mean_l2_err sq_mean_l2_err_ip sq_mean_h1_err sq_mean_w11_err sec_mom_l2_err sec_mom_l2_err_ip sec_mom_h1_err sec_mom_h1_err var_l2_err var_l2_err_ip var_h1_err var_w11_err var_ub_l2_err var_ub_l2_err_ip var_ub_h1_err var_ub_w11_err 
0.175359563208 170 340 0.0340514936008 0.000716445020764 0.202501556939 0.182689034935 0.0468144877281 1.30660066748e-05 0.247871315845 0.227297835822 0.0468150333753 1.30716758067e-05 0.247881510017 0.227305182232 0.0623934805262 5.6691318257e-09 0.291912067607 0.28459232896 0.0936295211033 2.61376824815e-05 0.495752825862 0.454603018054 
0.149721426727 246 492 0.0228442694635 0.00051193502326 0.158976045198 0.15132135192 0.0354123772436 9.60951440246e-06 0.225587157218 0.201779736883 0.0354133717042 9.61334089173e-06 0.225595790254 0.201783107585 0.0488197569355 3.82648927456e-09 0.266573380719 0.251585550496 0.0708257489478 1.92228552942e-05 0.451182947472 0.403562844468 
0.129993594705 329 658 0.0168058932196 0.000369540793073 0.137668606276 0.128767631414 0.0264268778384 6.2044908718e-06 0.197135680108 0.172338782437 0.0265408084944 6.37989515302e-06 0.197147500672 0.172354867036 0.554565422776 1.75404281216e-07 0.649434581985 0.68142837042 0.0529676863328 1.25843860248e-05 0.39428318078 0.344693649473 
0.111845950984 442 884 0.0135404123394 0.000309167024612 0.119474224428 0.112515594814 0.0209995500512 7.88013070549e-06 0.172249465047 0.150714823789 0.0211462914692 8.06159375648e-06 0.172256383387 0.150729591003 0.626268524045 1.81463050985e-07 0.7157338923 0.709479188322 0.0421458415204 1.5941724462e-05 0.344505848434 0.301444414793 
0.09873263984 585 1170 0.00972137852165 0.000219884357487 0.102444883502 0.0973572014719 0.0151544113579 4.96414034272e-06 0.147063821263 0.129842165576 0.0153486222882 5.21196634862e-06 0.147068478959 0.129855361689 0.837370418434 2.478260059e-07 0.825791625253 0.785388740735 0.0305030336462 1.01761066913e-05 0.294132300222 0.259697527265 
0.083839247578 824 1648 0.00704636024635 0.00016212537199 0.0860028754274 0.0830731946691 0.0112641464725 3.41574771161e-06 0.130284069694 0.113612025228 0.0111228305927 3.21872556338e-06 0.130295236535 0.113611972232 0.674345147322 1.9702214823e-07 0.679068624411 0.757729089497 0.0223869770652 6.63447327499e-06 0.260579306229 0.22722399746 
0.0730918242818 1104 2208 0.00528560147132 0.000121623120468 0.0734660887522 0.0704707454729 0.00837769141631 3.31063241173e-06 0.110236155032 0.0962394621171 0.00837714905921 3.31123836655e-06 0.110241093217 0.0962417136901 0.00987719203864 6.05954820391e-10 0.133189717889 0.120909732321 0.0167548404755 6.62187077829e-06 0.220477248249 0.192481175807 
0.0633466253918 1462 2924 0.00410414266127 9.703542978e-05 0.0632879260835 0.0608334545094 0.00658510113363 2.56990946284e-06 0.0985186169208 0.0846452412225 0.00682244502736 2.83702370428e-06 0.0985224389858 0.0846566473893 0.845628832792 2.67114241438e-07 0.831357418438 0.830665169518 0.013407546161 5.40693316713e-06 0.197041055907 0.169301888612 
0.054331092424 1977 3954 0.0029651435276 6.96744924349e-05 0.0546786427819 0.0522846778153 0.00473744697644 1.73834709143e-06 0.0847659295279 0.0726162673996 0.00473658474921 1.73791289755e-06 0.0847690459505 0.0726173200578 0.00545749784622 4.34193878723e-10 0.101825569879 0.0906773030731 0.00947403172566 3.47625998898e-06 0.169534975478 0.145233587457 
0.0471622404313 2645 5290 0.00210361470592 4.8561390707e-05 0.0470924614453 0.0452207591239 0.00334118774821 1.13828190169e-06 0.0721138663729 0.0628942615597 0.00334590715565 1.14576991934e-06 0.0721152102256 0.0628947864741 0.0260920299845 7.48801765271e-09 0.089039182698 0.0815160262756 0.00668709490386 2.28405182103e-06 0.144229076599 0.125789048034 
0.0407542768479 3600 7200 0.00179673854329 4.27495084035e-05 0.0398209952136 0.0385044615303 0.00289373928774 1.32680412926e-06 0.0608486612307 0.0534490357747 0.00317901550215 1.57927641697e-06 0.0608586894359 0.0534657801446 0.887212843567 2.52472287706e-07 0.889629655027 0.866197910797 0.00607275478989 2.90608054623e-06 0.121707350667 0.106914815919 
0.035081003052 4812 9624 0.00122746757693 2.91264160562e-05 0.0343535141401 0.0331065727553 0.00196158904172 7.90044067363e-07 0.0530151358054 0.0461311109816 0.00196195989148 7.90800441842e-07 0.0530181613625 0.0461321576903 0.00378153035295 7.56374477788e-10 0.0654016392455 0.0584043933925 0.0039235489332 1.5808445092e-06 0.106033297168 0.0922632686719 
0.0307342158355 6303 12606 0.000788119871312 1.62225481982e-05 0.0299072011235 0.0288303401155 0.0013189852412 1.8874150645e-07 0.0474323650346 0.0404020127894 0.00133474673407 7.14768993643e-08 0.047445501504 0.040415586806 0.867340425373 2.60218405822e-07 0.825651577145 0.899429415998 0.00265373197526 2.60218405814e-07 0.0948778665387 0.0808175995955 
0.0266326104332 8274 16548 0.000736747480596 1.75334870545e-05 0.0260410742877 0.0250947635018 0.00119261321696 4.98620236651e-07 0.0404781532385 0.0348378093797 0.00119253817803 4.98915537468e-07 0.0404794827552 0.0348381240254 0.00380965807898 2.95300815546e-10 0.0492922389154 0.0438362397179 0.00238515139499 9.9753577412e-07 0.0809576359937 0.0696759334051 
0.0231998426799 10927 21854 0.000590471055522 1.41100125296e-05 0.0224680387159 0.0216793371216 0.000949298552434 4.51952355232e-07 0.0348066285041 0.0302246322666 0.00094625331562 4.48995268488e-07 0.0348078318151 0.0302249436368 0.00935724588881 2.95708675008e-09 0.0439810324446 0.0395852970237 0.00189555186805 9.0094762372e-07 0.0696144603191 0.0604495759034 
0.0202659653946 14469 28938 0.00045184495832 1.04145809341e-05 0.0193437853667 0.0186920038809 0.000718606418017 3.14754093516e-07 0.0297989105181 0.0260632573132 0.000718260475503 3.14372464219e-07 0.0297998803751 0.0260635969199 0.00278092599116 3.81629303658e-10 0.0365617284222 0.0332463664593 0.00143686689352 6.29126557734e-07 0.0595987908932 0.0521268542332 
0.0176818909629 18949 37898 0.000476883776551 1.14668359993e-05 0.016826749412 0.0162382399563 0.00079051232384 4.85428632679e-07 0.0258997854248 0.0226270429307 0.000789681179433 4.84782645187e-07 0.0259016733545 0.0226276336991 0.0040091540001 6.45987498077e-10 0.0334805301182 0.0298668654476 0.00158019350327 9.70211277865e-07 0.0518014587793 0.0452546766299 
0.0154488793211 24730 49460 0.000687660530686 1.57493995111e-05 0.0145874195864 0.0141111902719 0.00122857565973 8.50699074256e-07 0.023125207286 0.0198724702161 0.00146888211949 1.03185432734e-06 0.0231430697509 0.0199001324506 0.621677720403 1.81155253086e-07 0.704307641404 0.693947863558 0.00269745777922 1.8825534016e-06 0.0462682770369 0.0397726026667 
0.0135509513658 32040 64080 0.000363769613936 8.02885015025e-06 0.0126554196486 0.0122508663937 0.000654641451483 3.90796271308e-07 0.020116690738 0.0172351681001 0.000656485096653 3.92358283533e-07 0.0201176139788 0.0172354538913 0.00510354734964 1.5620122124e-09 0.0248525555945 0.0221849344461 0.00131112654814 7.83154554841e-07 0.0402343047168 0.0344706219914 
0.0118711435237 41457 82914 0.000338989801063 7.65791582761e-06 0.0109325892602 0.0106403987484 0.000581915404446 3.93209559578e-07 0.0169247450192 0.0149075553548 0.000644458578856 4.26933591241e-07 0.0169289679225 0.014913325087 0.180574209143 3.37240316644e-08 0.261425214808 0.276200799778 0.0012263739833 8.20143150819e-07 0.0338537129417 0.0298208804418 
0.0103335329095 54436 108872 0.00048644990539 9.12224157135e-06 0.00932869182734 0.00914392649762 0.000877346591437 5.20094032113e-07 0.0142304579371 0.0127987491448 0.00130558111473 7.75403568373e-07 0.0142778092301 0.0128648449263 0.913222891773 2.55309536277e-07 0.957173873403 0.915927207835 0.00218292770617 1.29549760049e-06 0.0285082671673 0.0256635940711 
0.0091179739691 70688 141376 0.000225425411034 4.79305947268e-06 0.00799558092827 0.00787419650713 0.000385785950789 2.52269812136e-07 0.0120640794439 0.0109515558807 0.000447519495014 2.86990821334e-07 0.0120690189274 0.010957492093 0.183559130833 3.47210092224e-08 0.262996058287 0.277851981433 0.000833305445803 5.3926063347e-07 0.0241330983713 0.0219090479737 
0.00810760667914 91167 182334 0.000183318184535 2.33643882026e-07 0.00680422331695 0.00679299421922 0.00031344102455 4.34869642427e-08 0.0104676899474 0.0095175957359 0.000677095593458 3.10686455929e-07 0.0104992654383 0.00955673511718 0.887994230975 2.67199491703e-07 0.83972011446 0.913053477213 0.000990536618008 3.54173420172e-07 0.0209669553857 0.0190743308531 


==> results/hole_07_uniform/err.txt <==
eta_global dofs tt_dofs mean_l2_err mean_l2_err_ip mean_h1_err mean_w11_err sq_mean_l2_err sq_mean_l2_err_ip sq_mean_h1_err sq_mean_w11_err sec_mom_l2_err sec_mom_l2_err_ip sec_mom_h1_err sec_mom_h1_err var_l2_err var_l2_err_ip var_h1_err var_w11_err var_ub_l2_err var_ub_l2_err_ip var_ub_h1_err var_ub_w11_err 
16.4924225025 170 340 0.0339685664948 0.000714411540221 0.202329221723 0.182612838341 0.0467064822424 1.29589998394e-05 0.247785774423 0.227231578227 0.0467057660708 1.29628783363e-05 0.247795959004 0.227238765632 0.0604069134301 3.87849690559e-09 0.29204196683 0.284658887826 0.0934122483132 2.59218781757e-05 0.495581733427 0.45447034386 
32.9848450049 612 1224 0.0106938073126 0.000214506145146 0.108773220092 0.0938244494015 0.0146617386898 5.31070247776e-06 0.137844486665 0.119492052649 0.0146628381501 5.31389970853e-06 0.137850326854 0.119495089514 0.0222317457662 3.19723080194e-09 0.159334879769 0.146645367339 0.0293245768399 1.06246021863e-05 0.275694813518 0.238987142163 
65.9696900099 2312 4624 0.0030908668953 6.23966459948e-05 0.0567308357637 0.0465264072775 0.00426639768783 1.8892302153e-06 0.0708317093444 0.0596760498074 0.0042638907873 1.88701858825e-06 0.0708352053976 0.0596772626703 0.00897680930037 2.21162701771e-09 0.0823075140589 0.0737422557207 0.00853028847513 3.77624880355e-06 0.141666914742 0.119353312478 
131.93938002 8976 17952 0.000880163629369 1.79500489742e-05 0.0290659849902 0.0227380381123 0.00122189066809 6.44088668339e-07 0.0349365802715 0.0293569223843 0.00127158216711 6.83406734431e-07 0.0349401367353 0.0293607331092 0.194681799134 3.93180661152e-08 0.271958233851 0.288467083896 0.0024934728352 1.32749540277e-06 0.0698767170068 0.0587176554935 
263.87876004 35360 70720 0.000320449201971 7.07270480342e-06 0.0135982993703 0.0105735471974 0.00051702705125 3.58312921272e-07 0.0156854881127 0.0138589250626 0.000574342814127 3.91928056992e-07 0.0156897245623 0.0138642019622 0.180200902511 3.36151357467e-08 0.260989479863 0.275661329532 0.00109136986538 7.50240978264e-07 0.031375212675 0.0277231270248 


==> results/lshape_01_uniform/err.txt <==
eta_global dofs tt_dofs mean_l2_err mean_l2_err_ip mean_h1_err mean_w11_err sq_mean_l2_err sq_mean_l2_err_ip sq_mean_h1_err sq_mean_w11_err sec_mom_l2_err sec_mom_l2_err_ip sec_mom_h1_err sec_mom_h1_err var_l2_err var_l2_err_ip var_h1_err var_w11_err var_ub_l2_err var_ub_l2_err_ip var_ub_h1_err var_ub_w11_err 
4.89897948557 21 122 0.323388935122 0.0591647992483 0.540335135701 0.526812764186 0.387806434259 0.00265856756564 0.668169163872 0.670296478627 0.387855708713 0.00273297322527 0.666883428544 0.668968208401 0.429172368486 7.44056596328e-05 0.634012962342 0.621935156062 0.775662142972 0.00539154079092 1.33505259242 1.33926468703 
9.79795897113 65 218 0.100023942253 0.0191122831821 0.322386523772 0.296925383391 0.133938091261 0.00102858765306 0.408251038247 0.401354368603 0.135427170954 0.00110102930716 0.40821714337 0.401335401194 0.326667242646 7.24416540957e-05 0.506636167551 0.483807833658 0.269365262215 0.00212961696022 0.816468181617 0.802689769796 
19.5959179423 225 542 0.0248826697914 0.00370801589351 0.178933547119 0.151075187103 0.033296947531 1.11091228363e-06 0.232300367877 0.215623225009 0.0343603582446 7.04150686445e-05 0.23235971082 0.215630972649 0.298599742618 6.93041563609e-05 0.433835303656 0.397638729323 0.0676573057756 7.15259809282e-05 0.464660078698 0.431254197658 
39.1918358845 833 1758 0.0101596693299 0.00104199241394 0.0991579530844 0.0765443642877 0.0193339745308 0.000387294849322 0.123048071552 0.112239140254 0.0164220944297 0.000317499784704 0.122760388315 0.111756151887 0.301163805684 6.97950646186e-05 0.406190610503 0.360921302487 0.0357560689605 0.000704794634026 0.245808459867 0.223995292141 
78.3836717691 3201 6498 0.0130843475723 0.00248599864553 0.0555247850249 0.039660985417 0.0270179303043 0.000533008914178 0.0670482852439 0.0626580313206 0.0236059181635 0.000463664246672 0.0661322000519 0.0615634410191 0.300434765125 6.93446675064e-05 0.398452246879 0.348797549458 0.0506238484678 0.000996673160851 0.133180485296 0.12422147234 
156.767343538 12545 25186 0.0147043728764 0.0029302473879 0.0307577732325 0.0226608083292 0.0302711243382 0.000587417574943 0.0419790456777 0.0413258580981 0.0267837513373 0.000517235901578 0.0402179767042 0.039559894952 0.303326271274 7.01816733643e-05 0.401056942096 0.349003775192 0.0570548756755 0.00110465347652 0.0821970223819 0.0808857530501 


==> results/lshape_05/err.txt <==
eta_global dofs tt_dofs mean_l2_err mean_l2_err_ip mean_h1_err mean_w11_err sq_mean_l2_err sq_mean_l2_err_ip sq_mean_h1_err sq_mean_w11_err sec_mom_l2_err sec_mom_l2_err_ip sec_mom_h1_err sec_mom_h1_err var_l2_err var_l2_err_ip var_h1_err var_w11_err var_ub_l2_err var_ub_l2_err_ip var_ub_h1_err var_ub_w11_err 
1.51405160456 21 58 0.331107309675 0.0619192555012 0.539683746223 0.526493022674 0.397509861697 0.0032064625078 0.664323650983 0.66569234158 0.397285019573 0.00322516113556 0.663694266696 0.665121888596 0.54149775016 1.8698627764e-05 0.687542843964 0.663881262049 0.79479488127 0.00643162364336 1.32801791768 1.33081423018 
1.42369875955 35 90 0.191576677607 0.0381896175228 0.424577168304 0.408668695329 0.238778353552 0.00163745949278 0.486621179374 0.501793630351 0.238824522344 0.00165393831834 0.486523250242 0.50165073615 0.435519001068 1.64788255591e-05 0.617781696946 0.60488088641 0.477602875896 0.00329139781111 0.973144429616 1.0034443665 
1.04840209261 48 112 0.161873545184 0.0319059103145 0.38792311153 0.366009883651 0.181296072145 0.00229303452859 0.41993805356 0.418196763477 0.181612812688 0.00231355009614 0.41992449444 0.418170785614 0.450836537414 2.05155675563e-05 0.592036964921 0.578953934535 0.362908884833 0.00460658462473 0.839862548 0.836367549091 
0.932037804715 59 138 0.116641546602 0.0231217693533 0.331284589844 0.30482724627 0.152411479812 0.00161752031548 0.399969066381 0.394336893329 0.152941379869 0.00164270706466 0.399976699216 0.394395032377 0.519093042973 2.51867491702e-05 0.628528820711 0.598822864063 0.305352859682 0.00326022738014 0.799945765597 0.788731925706 
0.837222491553 81 182 0.0743634466543 0.0156286374976 0.273154637996 0.257264143265 0.111649191658 0.000827763089422 0.370101442852 0.357777597843 0.112171011896 0.000852940563875 0.370107338587 0.357806282385 0.508787365242 2.51774744531e-05 0.610768344128 0.577925000243 0.223820203555 0.0016807036533 0.740208781439 0.715583880228 
0.761583428566 104 224 0.0567927333171 0.0118384412145 0.237815368306 0.222718914039 0.0939099325198 0.000508782246953 0.352107255937 0.330663508172 0.0942355998854 0.000529544142119 0.352095817762 0.330672567064 0.440552434744 2.07618951657e-05 0.554705039527 0.528569218859 0.188145532405 0.00103832638907 0.704203073699 0.661336075236 
0.699824138453 136 288 0.0446838780947 0.00912965596589 0.209526947029 0.198102839417 0.0695566735576 0.000547576921993 0.301282264215 0.284142181882 0.069979005225 0.00056913801433 0.301277031014 0.28414353577 0.437523829396 2.15610923363e-05 0.528300629796 0.507048213254 0.139535678783 0.00111671493632 0.602559295229 0.568285717652 
0.606155175326 169 358 0.034547870121 0.00719152885976 0.187473879066 0.172809254748 0.0499368107442 0.000388997269992 0.256815261175 0.242425252986 0.0505479910718 0.000414446298832 0.256825693352 0.242464479512 0.489007825748 2.544902884e-05 0.564053983491 0.533777839208 0.100484801816 0.000803443568824 0.513640954527 0.484889732499 
0.559744430112 169 546 0.0345227461706 0.00719413874148 0.187473330354 0.172800802316 0.0498755952114 0.000389279895182 0.256778926096 0.242402578755 0.0503608693568 0.000410138763151 0.256799782349 0.242433252261 0.443803703393 2.08588679689e-05 0.537624320843 0.510683888487 0.100236464568 0.000799418658333 0.513578708445 0.484835831017 
0.576264176441 169 740 0.0342958660074 0.00712928583203 0.187475678809 0.172803458066 0.0493031807173 0.000374717999817 0.256791905497 0.242360609284 0.0498053025889 0.000394702908658 0.25681478317 0.242399652787 0.441525581334 1.99849088402e-05 0.550688050627 0.511650511205 0.0991084833063 0.000769420908475 0.513606688667 0.484760262071 
0.511410254309 230 984 0.0238222609384 0.0049904161959 0.156066200063 0.146119509202 0.0388979989013 0.000188186294515 0.238706971317 0.221584991222 0.0394786137334 0.000212078743469 0.238734792353 0.221631410049 0.497600587484 2.38924489532e-05 0.610326884039 0.604597053636 0.0783766126347 0.000400265037984 0.47744176367 0.443216401271 
0.612808736771 230 1240 0.0236854383232 0.0049547311794 0.156066514483 0.146118840708 0.0386736030709 0.000181041275649 0.23870828483 0.22157132671 0.0392457081453 0.00020388529225 0.238740318317 0.221620401924 0.480865166514 2.28440166003e-05 0.592702305664 0.590795449159 0.0779193112162 0.000384926567899 0.477448603147 0.443191728634 
0.157173770819 308 1630 0.0168649841907 0.00349980589483 0.134682209134 0.125773545582 0.0289911578039 0.000116011642927 0.209185351397 0.192456160946 0.0298110980705 0.000146094783838 0.209192469363 0.192502125868 0.567918985752 3.00831409102e-05 0.623814593027 0.607737340394 0.0588022558743 0.000262106426765 0.41837782076 0.384958286814 
0.349210119518 308 1968 0.0168302670355 0.00348980954194 0.134682634626 0.125774866053 0.0289367660262 0.000114146844001 0.209190273627 0.192464172732 0.0297502497152 0.000143934386256 0.209198011873 0.192510253721 0.56476467019 2.97875422553e-05 0.621037113185 0.604782157931 0.0586870157415 0.000258081230257 0.4183882855 0.384974426452 
0.373247743338 387 2442 0.0132942321349 0.00272861462163 0.120657902991 0.113801271984 0.0227434559237 0.000102653969471 0.188433156799 0.171656915317 0.0235250500394 0.000132748570659 0.188427064368 0.17167828286 0.567609631843 3.00946011879e-05 0.618916856094 0.600096539443 0.0462685059631 0.00023540254013 0.376860221167 0.343335198178 
0.3285302182 527 3282 0.00934104470053 0.00190950450719 0.103744688804 0.0970315943666 0.0138408298361 4.09598460357e-05 0.154512288415 0.142158635541 0.0145988903116 7.09629351565e-05 0.154484431783 0.142159988058 0.564942975177 3.00030891204e-05 0.611614126254 0.592146038874 0.0284397201478 0.000111922781192 0.308996720198 0.284318623599 
0.297367696867 669 4134 0.00735774835847 0.00145839848013 0.0929253249235 0.0859094447285 0.0111139964902 7.39105078877e-06 0.142444387193 0.127803730549 0.0117824130263 3.73252155091e-05 0.142418031813 0.127785256911 0.564022662553 2.99341647199e-05 0.61036812728 0.59145575881 0.0228964095165 4.47162662979e-05 0.284862419005 0.255588987461 
0.238719136696 899 5514 0.00458467711401 0.000880862171819 0.0770610762143 0.0725127444751 0.00796702974594 6.48313420081e-06 0.121354376827 0.110371312248 0.0086010191344 2.26018045659e-05 0.121343001566 0.110356988681 0.546860492537 2.90849387664e-05 0.593033827611 0.573828064868 0.0165680488803 2.90849387667e-05 0.242697378393 0.220728300929 
0.16235737723 1199 7314 0.00320697286526 0.000579800536424 0.0671937451154 0.0631036539796 0.00545666408334 1.89605242562e-05 0.104112792696 0.0959978849389 0.00597347471138 1.02485834223e-05 0.10408973495 0.095966368822 0.548403722414 2.92091076781e-05 0.592342141714 0.572679273239 0.0114301387947 2.92091076785e-05 0.208202527646 0.191964253761 
0.209407476273 1426 8676 0.00270753775608 0.000455405520371 0.062835069358 0.0582624464374 0.00481089014048 3.09078626599e-05 0.097639581369 0.0883747235205 0.00514884846237 1.74816378259e-06 0.0976113587505 0.0883426979424 0.547027230845 2.9159698877e-05 0.590500533801 0.570480281102 0.00995973860285 3.26560264425e-05 0.19525094012 0.176717421463 
0.147475018329 1848 11208 0.00197623927671 0.000248901896897 0.0542845198632 0.0520844551654 0.00398657667589 5.43041249894e-05 0.0877641206426 0.0798379438538 0.00391085365001 2.52203061706e-05 0.087731125526 0.0797911996473 0.545678514109 2.90838188185e-05 0.588626758573 0.567862154206 0.0078974303259 7.952443116e-05 0.175495246169 0.159629143501 
0.183305374308 2282 13812 0.00169267715014 0.000140748122071 0.0496987883148 0.0465417611292 0.00332729018359 5.47869627068e-05 0.078270963336 0.0703335611812 0.00303586664469 2.56582142419e-05 0.0782398113514 0.070278778481 0.546415970849 2.91287484646e-05 0.588842334121 0.56787770375 0.00636315682828 8.04451769486e-05 0.156510774687 0.140612339662 
0.14625459941 2963 17898 0.00127720737897 5.70406839298e-06 0.042058539676 0.0393848524924 0.00282063895798 5.56254055567e-05 0.0658406041049 0.0597840082863 0.00220531549507 2.65033058291e-05 0.0657924233223 0.0597106258521 0.546454033742 2.91220997272e-05 0.588218639942 0.566959997733 0.00502595445304 8.21287113858e-05 0.131633027427 0.119494634138 
0.167317054272 2963 20895 0.00128300893374 1.37711724681e-05 0.0420593988052 0.0393851894277 0.00285986669225 5.70226285464e-05 0.0658435747169 0.0597868508838 0.00222350846745 2.79974753038e-05 0.0657945355343 0.0597123307189 0.544431894049 2.90251532423e-05 0.583555337172 0.564418073698 0.0050833751597 8.50201038502e-05 0.131638110251 0.119499181603 
0.169457911287 3976 27986 0.00128355591639 0.000119725553904 0.0357102111504 0.0336467229373 0.00304487672678 6.53475379426e-05 0.056291181839 0.0515748701418 0.0020337458268 3.63330275792e-05 0.0562259446522 0.0514836363265 0.544017615802 2.90145103629e-05 0.582459228492 0.562869449521 0.00507862255358 0.000101680565522 0.112517126491 0.103058506468 
0.0942674281772 5102 35868 0.00137792749365 0.000180566358943 0.0316802229577 0.0298615766754 0.0032005363382 6.88959094872e-05 0.0505443470307 0.0461082381978 0.00205559333879 3.98571288616e-05 0.0504707686897 0.0459966108531 0.544472977313 2.90387806251e-05 0.582641521001 0.562763260516 0.00525612967699 0.000108753038349 0.10101511572 0.0921048490509 
0.0885841484162 6867 48223 0.00151777011325 0.000231178788893 0.0274112394905 0.0259439078088 0.0034415646998 7.22580148731e-05 0.044112070688 0.0400270966684 0.00219884291932 4.31259719133e-05 0.0440190867599 0.0398950494203 0.546143195473 2.91320429595e-05 0.583124290519 0.562452873976 0.00564040761912 0.000115383986786 0.0881311574478 0.0799221460887 
0.0806758514537 9093 63805 0.0016355932268 0.000269158209471 0.0240941736297 0.0223137444981 0.00359285757295 7.36483777057e-05 0.0381150711648 0.0340243207927 0.00232063015134 4.50139765877e-05 0.0380099280996 0.0338595765116 0.539364653932 2.86344011176e-05 0.577522394722 0.556719714566 0.00591348772428 0.000118662354293 0.0761249992644 0.0678838973042 
0.0436404717583 11429 80157 0.00173587815863 0.000304486018433 0.0207866280309 0.0193484731859 0.00374199362872 7.56113667143e-05 0.0322100851188 0.0294341851799 0.00244455496914 4.69697738046e-05 0.032080563051 0.0292407962507 0.539473959344 2.86415929094e-05 0.577293194374 0.556300562533 0.00618654859786 0.000122581140519 0.0642906481699 0.0586749814306 
0.0773081754087 11429 91624 0.0017269191925 0.000302564381507 0.0207855941988 0.0193474447587 0.00372256799574 7.52009726168e-05 0.0322070794994 0.0294300995316 0.00242717295898 4.65932671535e-05 0.0320786414754 0.0292382305765 0.53888834417 2.86077054629e-05 0.576853360035 0.555657452433 0.00614974095472 0.00012179423977 0.0642857209748 0.0586683301081 
0.0858328327743 15031 120440 0.00180923091022 0.000330023057381 0.0177185876885 0.0166716926016 0.00385670984332 7.72146315217e-05 0.0280577076041 0.0259349506104 0.00255356488169 4.86316913855e-05 0.0279081844089 0.0257152679499 0.538502101258 2.85829401357e-05 0.576500892918 0.555158317447 0.00641027472501 0.000125846322907 0.055965892013 0.0516502185603 
0.0692618836263 19392 155328 0.00186162484278 0.000344361177302 0.0155325567012 0.0147585432468 0.00393192736846 7.7826646157e-05 0.0247536455841 0.0230203493823 0.00261820482627 4.92550870344e-05 0.0245824073761 0.0227731484757 0.538194164591 2.85715591218e-05 0.576045729872 0.554677793318 0.00655013219473 0.000127081733191 0.0493360529602 0.045793497858 
0.0757465086777 25519 204344 0.00190977298719 0.00035744445443 0.0133209760131 0.0128260466477 0.00402060704851 7.90242792867e-05 0.0219370112357 0.0203048989645 0.00271145850659 5.04382274453e-05 0.0217429957402 0.0200393471484 0.53838965687 2.85860518409e-05 0.576118153972 0.554603910818 0.00673206555509 0.000129462506732 0.0436800069759 0.0403442461129 
0.0386467762116 34943 279736 0.0019336755316 0.000364815639989 0.0112744625425 0.0108308881525 0.00404772315309 7.86769786791e-05 0.0180255967212 0.016949406282 0.00273871254338 5.00922149921e-05 0.017792946742 0.0166398694003 0.538490936125 2.85847636871e-05 0.576246045146 0.554626792638 0.00678643569648 0.000128769193671 0.0358185434632 0.0335892756823 
0.0604066509373 34943 314712 0.00195702870308 0.000369980367281 0.011278344067 0.0108336949271 0.00409556246523 7.96940367601e-05 0.0180367308416 0.0169623579494 0.00278620028542 5.11129397375e-05 0.0178006209195 0.016648702871 0.538437954795 2.85810970226e-05 0.576315806725 0.554601677283 0.00688176275064 0.000130806976498 0.0358373517611 0.0336110608204 
0.038610206862 45050 405675 0.0020602697991 0.000411591528563 0.00945115610885 0.00915890633105 0.00415502885368 8.31251481439e-05 0.0148193540033 0.014342533582 0.00416056120968 8.34846018814e-05 0.0148249141698 0.0143463398173 0.00623489430716 3.59453737439e-07 0.0183110082605 0.0176051061089 0.00831559006336 0.000166609750025 0.0296442681731 0.0286888733993 
0.041496818445 45050 450760 0.00206711789549 0.000412775690076 0.00945267938695 0.00915997449338 0.00417118994311 8.33931203611e-05 0.0148240264134 0.0143469338161 0.00417963467353 8.38024212042e-05 0.0148305202775 0.0143517418938 0.00714147726903 4.09300843554e-07 0.0186059099583 0.0178894118254 0.00835082461664 0.000167195541565 0.0296545466909 0.0286986757099 


==> results/lshape_05_uniform/err.txt <==
eta_global dofs tt_dofs mean_l2_err mean_l2_err_ip mean_h1_err mean_w11_err sq_mean_l2_err sq_mean_l2_err_ip sq_mean_h1_err sq_mean_w11_err sec_mom_l2_err sec_mom_l2_err_ip sec_mom_h1_err sec_mom_h1_err var_l2_err var_l2_err_ip var_h1_err var_w11_err var_ub_l2_err var_ub_l2_err_ip var_ub_h1_err var_ub_w11_err 
4.89897948557 21 58 0.330999152096 0.0618943913727 0.539609610687 0.52645254167 0.397340030227 0.00320116826615 0.66425397398 0.66563555138 0.397120831523 0.00322014977164 0.663624374379 0.665065554136 0.544595877163 1.89815054895e-05 0.689253356266 0.66570967249 0.794460861751 0.00642131803779 1.32787834836 1.33070110552 
9.79795897113 65 146 0.109720472661 0.0219136862735 0.322204166127 0.29697309706 0.152351581381 0.00157671749563 0.409283056626 0.40373787045 0.152761791198 0.00159758585378 0.409275713256 0.403768722344 0.473210621532 2.08683581485e-05 0.596766389348 0.574124200123 0.305113372579 0.00317430334941 0.818558769882 0.807506592794 
19.5959179423 225 470 0.0332609736315 0.00646346193423 0.178693668295 0.150969692456 0.0499923868062 0.000538683653392 0.232039164738 0.216444120955 0.0509520655817 0.000570302350363 0.232093106439 0.21656758183 0.557166062754 3.1618696971e-05 0.590861366882 0.576016998695 0.100944452388 0.00110898600375 0.464132271176 0.433011702785 
39.1918358845 833 1686 0.0102497021473 0.0018166476936 0.0989215264459 0.0758442308673 0.015439803019 0.000173655993386 0.120727623298 0.109351457951 0.0166464668911 0.000210663904996 0.120764923399 0.109451274469 0.683460326414 3.70079116102e-05 0.7243453942 0.685995166662 0.03208626991 0.000384319898382 0.241492546697 0.21880273242 
78.3836717691 3201 6422 0.00292412010481 0.000379973925883 0.0553869005343 0.0378134000392 0.00389587838317 2.95902237853e-05 0.0609630120865 0.0544443733155 0.00496486246866 6.56151995956e-05 0.0609727942645 0.0544835993363 0.677981058528 3.60249758104e-05 0.721925905409 0.673708707397 0.00886074085183 9.52054233809e-05 0.121935806351 0.108927972652 
156.767343538 12545 25110 0.00101268915723 6.69092659712e-05 0.0308151278787 0.0185644293002 0.00145855250591 2.4146600303e-05 0.0300186221698 0.0268740516652 0.00141192407 1.15811969521e-05 0.0299925448797 0.0268425900743 0.664839913244 3.57277972551e-05 0.707374663723 0.663803238656 0.00287047657591 3.57277972551e-05 0.0600111670495 0.0537166417395 
313.534687076 49665 99350 0.00114809928682 0.000212388273823 0.0157149313687 0.0086803918161 0.00227480622545 4.46159472186e-05 0.0137017962619 0.0129995774059 0.00132549412841 8.89774438239e-06 0.0136095687842 0.0128817885898 0.663411334499 3.57182028363e-05 0.705392155763 0.662612290473 0.00360030035386 5.3513691601e-05 0.0273113650462 0.0258813659957 


==> results/lshape_07/err.txt <==
eta_global dofs tt_dofs mean_l2_err mean_l2_err_ip mean_h1_err mean_w11_err sq_mean_l2_err sq_mean_l2_err_ip sq_mean_h1_err sq_mean_w11_err sec_mom_l2_err sec_mom_l2_err_ip sec_mom_h1_err sec_mom_h1_err var_l2_err var_l2_err_ip var_h1_err var_w11_err var_ub_l2_err var_ub_l2_err_ip var_ub_h1_err var_ub_w11_err mse_l2 mse_h1
1.67369730497 21 50 0.332617116789 0.0624625023671 0.53966745305 0.526451618015 0.399525539859 0.00331530915789 0.663876048585 0.665085921544 0.399822368976 0.00333972862991 0.663560280224 0.664778199506 0.770817902506 2.44194720188e-05 0.824386340833 0.802487119488 0.799347908835 0.00665503778779 1.32743632881 1.32986412105 0.11165342072 0.293862768149 
1.29844062586 36 80 0.172066519226 0.0350659635883 0.404599417726 0.390106306556 0.213592273271 0.00133595968663 0.472864222291 0.485750115934 0.21268068794 0.00130993220932 0.472809185994 0.48564733406 0.90473960513 2.60274773173e-05 1.36130624751 1.25257956233 0.42627296121 0.00264589189595 0.945673408285 0.971397449994 0.0350424293875 0.171635480391 
1.0615440146 49 106 0.127795930397 0.026489993966 0.351468478995 0.332042267078 0.143497677749 0.00152439087849 0.408290969369 0.402276314045 0.14257091887 0.00150516669778 0.408357798934 0.40229318387 0.816836898364 1.92241807108e-05 1.30199285348 1.11691045922 0.286068596619 0.00302955757626 0.816648768303 0.804569497915 0.0223224175525 0.131560441336 
0.851914574005 69 146 0.104971176703 0.0210401510892 0.313231477601 0.287085308595 0.134337973835 0.00140596868849 0.383216769729 0.370627273307 0.133252452831 0.00138600671357 0.383032243164 0.370353897435 0.825365100065 1.99619749224e-05 1.19338842391 1.07740652479 0.267590426665 0.00279197540207 0.766249012894 0.740981170742 0.0174716883374 0.106359358096 
0.737607447431 91 190 0.0688618478109 0.0145806337701 0.258991197488 0.244403306151 0.103950746387 0.000815882114362 0.360785608893 0.341473664883 0.104592712169 0.00083752212335 0.360786864092 0.34153720873 0.755365391258 2.1640008988e-05 0.830635828248 0.77511576074 0.208543458556 0.00165340423771 0.721572472985 0.683010873614 0.00555128827019 0.068696117427 
0.652209861205 135 278 0.0485672582061 0.0101807916106 0.21548628031 0.20233686831 0.0709087741867 0.000592359032048 0.302895056324 0.283327039697 0.0715763512007 0.000612954013721 0.302892547017 0.283360487684 0.74066284588 2.05949816726e-05 0.818965371683 0.762189118639 0.142485125387 0.00120531304577 0.60578760334 0.566687527381 0.00316072887209 0.0480416850171 
0.599698465619 167 342 0.036236308938 0.0078071390322 0.190122059832 0.17489918452 0.0530116616953 0.000450354094171 0.266594629098 0.247464086045 0.0519051918672 0.000424305470007 0.26666383189 0.247439640817 1.0656900743 2.60486241646e-05 1.34959563396 1.19004219529 0.104916853563 0.000874659564177 0.533258460988 0.494903726862 0.00895043622091 0.045021958746 
0.46242965564 224 456 0.0276243903301 0.00571932564863 0.159830667821 0.146868554316 0.0456898717022 0.00029950394792 0.246366297801 0.227019717007 0.0463160288961 0.000320249320914 0.246338713011 0.227057840737 0.748083443286 2.07453729937e-05 0.823793942829 0.769127728639 0.0920059005983 0.000619753268834 0.492705010812 0.454077557744 0.00165407364324 0.0272540075741 
0.549535164765 224 684 0.0274502370763 0.00567636611913 0.159828802183 0.146864848732 0.0453835429569 0.000290049248845 0.246388069676 0.227010064233 0.0459705636318 0.00030842067239 0.246354707336 0.227043399079 0.720546101633 1.83714235442e-05 0.813500341159 0.771291769299 0.0913541065887 0.000598469921236 0.492742777012 0.454053463311 0.00150001104796 0.0268732792498 
0.5 302 918 0.0182229466642 0.00384800507946 0.133759313891 0.125553039115 0.0313883973429 0.000209768280779 0.208601606011 0.192353020266 0.0315039051061 0.000213078104323 0.208603719492 0.192367393866 0.164089450605 3.30982354346e-06 0.303025594706 0.300860422483 0.062892302449 0.000422846385101 0.417205325504 0.384720414132 0.00161630295976 0.0204169336554 
0.444221100147 302 1224 0.0182064119386 0.00384204507459 0.133758949086 0.125553442388 0.0313927430413 0.000209465278721 0.208594902899 0.19235102303 0.0314399264424 0.000211180333832 0.20860129952 0.192365945414 0.0770215456302 1.71505511008e-06 0.237138755304 0.227098915114 0.0628326694838 0.000420645612552 0.417196202418 0.384716968444 0.00158137222097 0.0202922240416 
0.335528096088 414 1672 0.01321539515 0.00283479736606 0.11471624399 0.108479965166 0.0217650080829 0.000134959572151 0.179889424926 0.163741068846 0.0218090017568 0.000136635611589 0.179890455296 0.16375258694 0.0683724611848 1.676039437e-06 0.205288581471 0.195851779388 0.0435740098397 0.00027159518374 0.359779880222 0.327493655786 0.00145037341761 0.0155971345785 
0.288363288302 585 2356 0.00957395425981 0.00201784222947 0.0966518943179 0.0918540451507 0.0161245701195 7.62659607311e-05 0.156751993124 0.140924189438 0.0161716561456 7.78374906885e-05 0.15675966038 0.140937699677 0.0641386571142 1.57152995655e-06 0.181393865265 0.172478948558 0.0322962262651 0.00015410345142 0.313511653504 0.281861889115 0.00137785922229 0.0117950271639 
0.262802742397 740 2976 0.00736135420882 0.001569505233 0.0846710833654 0.0786200210191 0.0120929948651 8.79336136683e-05 0.129194204029 0.117925373113 0.012149964499 8.95763726089e-05 0.129210474227 0.117940428464 0.0638201504637 1.64275893984e-06 0.160764933588 0.151441914464 0.0242429593641 0.000177509986277 0.258404678255 0.235865801577 0.00134035978333 0.00962213394973 
0.169734620815 1000 4016 0.00551749680835 0.00115834908858 0.0722885310113 0.0673208689757 0.00940303475643 6.59229956194e-05 0.111612344635 0.101639728799 0.00787553022282 2.57562922663e-05 0.1116202997 0.101610210004 1.48452455643 4.01667033538e-05 1.69186053371 1.45687157373 0.0172785649793 9.16792878857e-05 0.223232644335 0.203249938803 0.00902702538209 0.0153899753634 
0.147274794359 1189 4772 0.00506088482749 0.00105253486938 0.0687344113278 0.0629588446211 0.0082614464321 7.14604371075e-05 0.101140536693 0.0923867846934 0.00671488405937 3.11411242471e-05 0.101144869308 0.0923582354838 1.49185080253 4.03193128611e-05 1.69725246309 1.46011625861 0.0149763304915 0.000102601561355 0.202285406 0.184745020177 0.00904697789161 0.0149065082563 
0.149546077211 1364 5472 0.00446207668429 0.000921321069443 0.0642898124449 0.0583491038592 0.00723739693083 6.51942295968e-05 0.0946263865182 0.0857644163547 0.00562799743836 2.48561438458e-05 0.0946441049763 0.0857474560895 1.49283032144 4.03380857517e-05 1.69796705509 1.45940810494 0.0128653943692 9.00503734427e-05 0.189270491494 0.171511872444 0.00905003827073 0.0143197709104 
0.23844919918 1787 7164 0.00371858686478 0.000766388944307 0.0583228580619 0.0521540234156 0.00615271483424 5.29579368339e-05 0.0855950178104 0.0762492954303 0.00462360313422 1.26126242312e-05 0.0856308180038 0.0762529777194 1.49463084594 4.03453126035e-05 1.69878218075 1.45935831215 0.0107763179685 6.55705610651e-05 0.171225835814 0.15250227315 0.00905488042913 0.013592160537 
0.161655625745 2159 8652 0.0026501961539 0.00056830710471 0.0500453722489 0.047053733512 0.00436419766273 3.19259116754e-05 0.0779022783912 0.0704601583281 0.00435924989606 3.18358093529e-05 0.077911399357 0.070469132892 0.00511273364901 9.01023231674e-08 0.0911489322429 0.0843971302247 0.0087234475588 6.37617210283e-05 0.155813677748 0.14092929122 8.28785369008e-06 0.00251599417439 
0.10949279859 2673 10708 0.00228635289701 0.000465604536638 0.0446029864664 0.0412641511017 0.00396924749549 3.20605779041e-05 0.0696872288804 0.0621053563743 0.00282895675803 6.68223150182e-06 0.0697312639977 0.0621442942595 1.44436895428 3.87428094066e-05 1.64211899168 1.4125672203 0.00679820425351 3.87428094059e-05 0.139418492878 0.124249650634 0.00869055692748 0.0120889148866 
0.0804051196116 3501 14020 0.00191004556197 0.00037829155024 0.0400519104347 0.0364829227324 0.00333864635205 2.74670829954e-05 0.0611592536857 0.0542215095857 0.00246809504954 1.13486872384e-05 0.0611982183772 0.0542591504363 1.44798015223 3.88157702347e-05 1.64389486992 1.41388010607 0.00580674140159 3.88157702338e-05 0.122357472063 0.108480660022 0.00870026583294 0.0117115372616 
0.153546134437 4289 17172 0.00165560103632 0.000315507806162 0.0362076489183 0.0326241215811 0.00290802355767 2.47241028624e-05 0.054890508515 0.0486140855819 0.00215684642663 1.4083286292e-05 0.0549465414493 0.0486647412983 1.44780430859 3.88073891552e-05 1.64325801631 1.41238355847 0.0050648699843 3.88073891544e-05 0.109837049964 0.0972788268801 0.00870259976374 0.0114191545243 
0.0916574183697 5266 21080 0.00111079791658 0.000239474622444 0.0311760284319 0.0292633050332 0.00189300719044 1.73804270365e-05 0.0486398535982 0.0443179759031 0.00188497542564 1.72246623559e-05 0.0486444942583 0.0443219917517 0.00582705767785 1.55764681324e-07 0.0558882543116 0.0520026549797 0.00377798261608 3.46050893924e-05 0.0972843478565 0.0886399676548 2.4906004781e-06 0.000978055630524 
0.0856430161598 6968 27888 0.000857111599523 0.000185729818933 0.0270051363313 0.0256571792075 0.00146099213371 1.31385090723e-05 0.0432693148648 0.0392590587502 0.00145262547715 1.29625460463e-05 0.0432703909611 0.0392618359042 0.00658276624998 1.75963026814e-07 0.0489478903653 0.0462089297903 0.00291361761086 2.61010551187e-05 0.0865397058259 0.0785208946544 1.99383343004e-06 0.000734758423908 
0.100815169448 9110 36456 0.00101695750722 0.000159081124302 0.02419735077 0.0223543903464 0.00187682347225 1.54122252562e-05 0.0377326823341 0.0337518367976 0.0019309300611 2.35464741845e-05 0.0378250616063 0.0338599252206 1.45425954067 3.89586994414e-05 1.6483169174 1.41469919852 0.00380775353335 3.89586994407e-05 0.0755577439404 0.0676117620182 0.00872304523848 0.0107092315224 
0.0455359724144 11691 46780 0.000925219160121 0.000129074708653 0.0207945607327 0.0193842420199 0.00171360178206 1.37711245231e-05 0.0318518056234 0.0290519809108 0.00199341839723 2.52246982376e-05 0.0319600351186 0.0291818210767 1.4557843775 3.89958227614e-05 1.64939679676 1.41499562381 0.00370702017929 3.89958227608e-05 0.063811840742 0.0582338019875 0.00872822066809 0.0105602645273 
0.0746002001364 15215 60876 0.000858525506531 0.000107492124935 0.018569336262 0.0170225664021 0.00160999651977 1.22621260819e-05 0.0283826267085 0.0256450044269 0.00205017633607 2.66433498653e-05 0.0285012979371 0.0257922112452 1.45276804304 3.89054759479e-05 1.64585313687 1.41193105397 0.00366017285584 3.89054759472e-05 0.0568839246456 0.0514372156722 0.00872286435794 0.0104661482037 
0.0543553551484 18641 74580 0.000390135107319 8.41560481717e-05 0.0161056700367 0.015275355786 0.00068176805965 8.59528967771e-06 0.0254730520689 0.0234507288376 0.000672013242232 8.42555317012e-06 0.0254735917259 0.0234515299623 0.00667053883922 1.69736508559e-07 0.0295596001225 0.0279764997617 0.00135378130188 1.70208428478e-05 0.0509466437948 0.0469022587998 1.40954588124e-06 0.000263220948564 
0.0458758674321 22374 89512 0.000349242561146 7.58323656218e-05 0.0147425046549 0.0138397373115 0.000609014729458 8.14139852676e-06 0.0231558278546 0.0210984820295 0.000598322365261 7.95877950786e-06 0.0231564523037 0.0210993697621 0.00707059380569 1.82619019247e-07 0.0269132025921 0.0254319406439 0.00120733709472 1.61001780346e-05 0.0463122801583 0.0421978517916 1.38285864585e-06 0.000221006007362 
0.0393530851342 30429 121732 0.000333480182357 7.12693863944e-05 0.0125180153449 0.0118772569932 0.00059130072938 9.06300456581e-06 0.0200600863915 0.0182275495938 0.000578476150694 8.85589359077e-06 0.0200604867759 0.0182285816443 0.00792569192527 2.07110975748e-07 0.0243686222496 0.0230194165503 0.00116977688007 1.79188981566e-05 0.0401205731674 0.0364561312381 1.37564229687e-06 0.000160180059571 
0.0490514662995 38936 155760 0.000758926699215 6.22062679564e-05 0.0111167527751 0.0103222207225 0.00145804652269 9.81132807088e-06 0.0176521836872 0.0158316881208 0.00219421980687 2.921332115e-05 0.0178506841538 0.0160726836661 1.45736590939 3.90246492216e-05 1.65033336237 1.41491031321 0.00365226632956 3.90246492209e-05 0.035502867841 0.0319043717869 0.00873528475025 0.010255823227 
0.0426947404899 49402 197624 0.000746092473592 5.42792826738e-05 0.00939235809284 0.00886744787815 0.00142822172305 9.26878510504e-06 0.0145191201587 0.0135832299911 0.00223834878346 2.96918898193e-05 0.0147664083359 0.013865915608 1.45543746387 3.89606749251e-05 1.64832266349 1.41305028105 0.00366657050651 3.89606749243e-05 0.0292855284946 0.0274491455991 0.00873001716536 0.010215120277 
0.0320614761542 64973 259908 0.001432824028 0.000249716295032 0.00794173663257 0.00765188961702 0.00302074884135 5.17936100325e-05 0.0126600543773 0.0121619373749 0.00378324761234 6.29232459965e-05 0.0129027417682 0.0124141298334 0.457137143331 1.11296359631e-05 0.516040711976 0.497990208174 0.00680399645369 0.000114716856029 0.0255627961455 0.0245760672082 0.00180259574866 0.00311181376569 
0.0362495440101 64973 324880 0.00139007158763 0.000241812266157 0.00793455245117 0.00764641232834 0.00292757568038 5.01209117883e-05 0.0126372415319 0.0121370564947 0.00369015887643 6.12610672736e-05 0.0128735644196 0.0123829077933 0.457880156617 1.11401554841e-05 0.51712905911 0.498891003659 0.00661773455681 0.000111381979062 0.0255108059515 0.024519964288 0.00180257980935 0.00311523401815 
0.0202063134696 81277 406400 0.00136605008207 0.000236002277532 0.00700323542707 0.00678416600381 0.00288172700798 4.93784256046e-05 0.0111778094278 0.010762920655 0.00364411526482 6.05124560585e-05 0.0114422903492 0.0110294638069 0.457620797753 1.11340304533e-05 0.516858054096 0.498646872735 0.0065258422728 0.000109890881663 0.022620099777 0.0217923844619 0.00180175081137 0.0031009318208 


==> results/lshape_07_uniform/err.txt <==
eta_global dofs tt_dofs mean_l2_err mean_l2_err_ip mean_h1_err mean_w11_err sq_mean_l2_err sq_mean_l2_err_ip sq_mean_h1_err sq_mean_w11_err sec_mom_l2_err sec_mom_l2_err_ip sec_mom_h1_err sec_mom_h1_err var_l2_err var_l2_err_ip var_h1_err var_w11_err var_ub_l2_err var_ub_l2_err_ip var_ub_h1_err var_ub_w11_err mse_l2 mse_h1
4.89897948557 21 50 0.332687844333 0.0624803753558 0.539636535692 0.526437988703 0.399759161094 0.00332045215551 0.664076932294 0.665266366713 0.400935169249 0.00336654992423 0.664386009964 0.665498309434 0.88223834487 4.60977687232e-05 0.917752756523 0.890966231914 0.800694330343 0.00668700207974 1.32846294226 1.33076467615 0.111309172642 0.293002629524 
9.79795897113 65 138 0.111661391084 0.022472363949 0.322203950298 0.296925420462 0.15595894588 0.0016852979374 0.409786156892 0.404459724088 0.157688932622 0.0017291153331 0.410147960623 0.404882304265 0.877755457204 4.3817395703e-05 0.923412688576 0.886351499054 0.313647878502 0.0034144132705 0.819934117515 0.809342028353 0.0159055819326 0.10871247247 
19.5959179423 225 458 0.0351494594979 0.00694959925096 0.17869384675 0.151002387707 0.05415683842 0.00063862818642 0.232458223128 0.217145396938 0.0540070537355 0.000634605624045 0.232476364701 0.217150828161 0.123457621672 4.0225623758e-06 0.310547274778 0.31865448198 0.108163892155 0.00127323381046 0.46493458783 0.434296225099 0.00143419990466 0.0325249728005 
39.1918358845 833 1674 0.0118438415313 0.00222923291634 0.0989405133476 0.0758833248004 0.0191027906322 0.000258019272338 0.12098626656 0.109769560285 0.0185582985565 0.000244764256971 0.12096379095 0.109716947578 0.254111651253 1.32550153668e-05 0.323890074619 0.331349548666 0.0376610891887 0.000502783529309 0.24195005751 0.219486507863 0.000379221840256 0.010414898116 
78.3836717691 3201 6410 0.004409041078 0.000794511046789 0.0554051097986 0.0378469403857 0.00751334647867 0.00011438044122 0.06113623827 0.0547112914018 0.00693083650701 0.000100370462316 0.0611114494421 0.0546577026263 0.269230132324 1.40099789036e-05 0.311757489194 0.317488004417 0.0144441829857 0.000214750903536 0.122247687712 0.109368994028 0.000259542181898 0.00369513875334 
156.767343538 12545 25098 0.00192704045822 0.000339915426632 0.0308194222337 0.0185704896298 0.00357602096981 5.90909253955e-05 0.0300881418222 0.0269755858756 0.00303199599314 4.65307862565e-05 0.0300568518896 0.0269177153738 0.245567699036 1.25601391391e-05 0.283228722869 0.290752360177 0.00660801696294 0.000105621711652 0.0601449937118 0.0538933012494 0.00116114353199 0.00265657250447 
313.534687076 49665 99338 0.0011130776463 0.000188017927039 0.0156893613149 0.00863780928806 0.00222204875237 3.74613664603e-05 0.0136107024062 0.012892744257 0.00163253104509 2.48131674726e-05 0.0135438672368 0.0128095266618 0.246768785997 1.26481989881e-05 0.281911827114 0.288847648111 0.00385457979746 6.22745339328e-05 0.027154569643 0.0257022709188 0.00116348834507 0.00195896801949 

